Persistent Memory Transactions

This paper presents a comprehensive analysis of performance trade offs between implementation choices for transaction runtime systems on persistent memory. We compare three implementations of transaction runtimes: undo logging, redo logging, and copy-on-write. We also present a memory allocator that plugs into these runtimes. Our microbenchmark based evaluation focuses on understanding the interplay between various factors that contribute to performance differences between the three runtimes -- read/write access patterns of workloads, size of the persistence domain (portion of the memory hierarchy where the data is effectively persistent), cache locality, and transaction runtime bookkeeping overheads. No single runtime emerges as a clear winner. We confirm our analysis in more realistic settings of three "real world" applications we developed with our transactional API: (i) a key-value store we implemented from scratch, (ii) a SQLite port, and (iii) a persistified version of memcached, a popular key-value store. These findings are not only consistent with our microbenchmark analysis, but also provide additional interesting insights into other factors (e.g. effects of multithreading and synchronization) that affect application performance.

==> data/alloc-latency.dat <==
5138	3461	7873	4459	13300	6603
2922	1821	3820	2886	6924	4879
1293	1267	2375	2320	4529	4466


==> data/apps/memcached-50r-lat.dat <==
34.2	445.7
37.3	238
32.8	248.6
34	213.6
31.3	184.5
33.5	196.3


==> data/apps/memcached-50r-tput.dat <==
1	96356	50252	45006	39481	42998	23727	36133
2	127374	74780	68352	56666	64407	33440	55881
4	178356	79346	74816	63916	66953	35739	66583
8	192845	73816	69490	56713	64508	33251	57950


==> data/apps/memcached-90r-lat.dat <==
33.7	220.9
35.9	96.6
29	109.1
33.8	87.1
29.9	77.9
28.8	87.9



==> data/apps/memcached-90r-tput.dat <==
1	116952	82745	75828	68572	69370	48767	52313
2	185156	147977	141877	122145	128125	88576	93474
4	240954	201879	195200	177206	181518	136553	168540
8	249881	228199	227997	213969	202231	151552	188916


==> data/apps/sqlite-inmem.dat <==
1912


==> data/apps/sqlite-stock.dat <==
1152	1476


==> data/apps/sqlite-txn.dat <==
0	0
1570	1720
1647	1725
1626	1714


==> data/ht-50r.dat <==
	dummy-inst	redo-eadr	redo-inst-eadr	undo-eadr	undo-inst-eadr	cow-eadr	
1	215013.80	159561.20	138484.20	158844.00	138406.00	115320.80	
2	432046.60	312557.60	270201.20	319174.80	277461.00	231340.60	
4	859528.60	611729.80	538652.20	616356.20	540353.20	445679.60	
8	1052366.20	753595.60	692306.40	717313.40	703514.00	619104.00	


==> data/ht-90r.dat <==
	dummy-inst	redo-eadr	redo-inst-eadr	undo-eadr	undo-inst-eadr	cow-eadr	
1	251388.40	208699.40	166189.40	213539.20	165943.40	143838.00	
2	510867.60	419296.60	328891.80	423566.00	334968.20	290280.00	
4	1008101.00	814350.60	650922.00	831981.80	651240.40	572487.20	
8	1160664.00	943530.80	741310.40	957111.00	739611.80	679608.20	


==> data/ht-emulator/adr/cow-adr.csv <==
1, 1, 90-read, 124131
1, 2, 90-read, 122699
1, 3, 90-read, 123946
1, 4, 90-read, 122895
1, 5, 90-read, 122639
, , , 
2, 1, 90-read, 248792
2, 2, 90-read, 248525
2, 3, 90-read, 247360
2, 4, 90-read, 244256
2, 5, 90-read, 246182
, , , 
4, 1, 90-read, 491428
4, 2, 90-read, 491553
4, 3, 90-read, 490826
4, 4, 90-read, 476911
4, 5, 90-read, 487690
, , , 
8, 1, 90-read, 622022
8, 2, 90-read, 634611
8, 3, 90-read, 631038
8, 4, 90-read, 628021
8, 5, 90-read, 628917
, , , 
1, 1, 50-read, 103413
1, 2, 50-read, 102554
1, 3, 50-read, 101926
1, 4, 50-read, 102501
1, 5, 50-read, 102249
, , , 
2, 1, 50-read, 202184
2, 2, 50-read, 201424
2, 3, 50-read, 202471
2, 4, 50-read, 200706
2, 5, 50-read, 202237
, , , 
4, 1, 50-read, 398614
4, 2, 50-read, 395612
4, 3, 50-read, 402121
4, 4, 50-read, 399259
4, 5, 50-read, 401140
, , , 
8, 1, 50-read, 561140
8, 2, 50-read, 562170
8, 3, 50-read, 560178
8, 4, 50-read, 560459
8, 5, 50-read, 561338
, , , 


==> data/ht-emulator/adr/redo-adr.csv <==
1, 1, 90-read, 207297
1, 2, 90-read, 207469
1, 3, 90-read, 200040
1, 4, 90-read, 204918
1, 5, 90-read, 203915
, , , 
2, 1, 90-read, 410678
2, 2, 90-read, 407457
2, 3, 90-read, 408612
2, 4, 90-read, 403877
2, 5, 90-read, 411237
, , , 
4, 1, 90-read, 812209
4, 2, 90-read, 808375
4, 3, 90-read, 815043
4, 4, 90-read, 816450
4, 5, 90-read, 818275
, , , 
8, 1, 90-read, 926414
8, 2, 90-read, 890950
8, 3, 90-read, 933900
8, 4, 90-read, 873299
8, 5, 90-read, 928048
, , , 
1, 1, 50-read, 152207
1, 2, 50-read, 150489
1, 3, 50-read, 150038
1, 4, 50-read, 151309
1, 5, 50-read, 152091
, , , 
2, 1, 50-read, 292420
2, 2, 50-read, 297068
2, 3, 50-read, 296384
2, 4, 50-read, 295530
2, 5, 50-read, 298085
, , , 
4, 1, 50-read, 588457
4, 2, 50-read, 584593
4, 3, 50-read, 587533
4, 4, 50-read, 590439
4, 5, 50-read, 586888
, , , 
8, 1, 50-read, 701899
8, 2, 50-read, 702187
8, 3, 50-read, 699760
8, 4, 50-read, 698468
8, 5, 50-read, 699290
, , , 


==> data/ht-emulator/adr/redo-inst-adr.csv <==
1, 1, 90-read, 140726
1, 2, 90-read, 140371
1, 3, 90-read, 136593
1, 4, 90-read, 137382
1, 5, 90-read, 135446
, , , 
2, 1, 90-read, 276396
2, 2, 90-read, 275636
2, 3, 90-read, 275767
2, 4, 90-read, 276111
2, 5, 90-read, 275582
, , , 
4, 1, 90-read, 549313
4, 2, 90-read, 541601
4, 3, 90-read, 543737
4, 4, 90-read, 541995
4, 5, 90-read, 548367
, , , 
8, 1, 90-read, 666968
8, 2, 90-read, 666533
8, 3, 90-read, 665494
8, 4, 90-read, 665924
8, 5, 90-read, 666378
, , , 
1, 1, 50-read, 117536
1, 2, 50-read, 117220
1, 3, 50-read, 118231
1, 4, 50-read, 118497
1, 5, 50-read, 117096
, , , 
2, 1, 50-read, 234936
2, 2, 50-read, 234962
2, 3, 50-read, 234565
2, 4, 50-read, 234481
2, 5, 50-read, 234811
, , , 
4, 1, 50-read, 460457
4, 2, 50-read, 458253
4, 3, 50-read, 463535
4, 4, 50-read, 458695
4, 5, 50-read, 459822
, , , 
8, 1, 50-read, 627842
8, 2, 50-read, 627949
8, 3, 50-read, 627826
8, 4, 50-read, 626033
8, 5, 50-read, 626031
, , , 


==> data/ht-emulator/adr/undo-adr.csv <==
1, 1, 90-read, 207340
1, 2, 90-read, 205804
1, 3, 90-read, 206058
1, 4, 90-read, 206954
1, 5, 90-read, 208117
, , , 
2, 1, 90-read, 409811
2, 2, 90-read, 403058
2, 3, 90-read, 408085
2, 4, 90-read, 415269
2, 5, 90-read, 408982
, , , 
4, 1, 90-read, 808533
4, 2, 90-read, 812816
4, 3, 90-read, 807177
4, 4, 90-read, 804266
4, 5, 90-read, 804922
, , , 
8, 1, 90-read, 951216
8, 2, 90-read, 950666
8, 3, 90-read, 945505
8, 4, 90-read, 944849
8, 5, 90-read, 945946
, , , 
1, 1, 50-read, 150534
1, 2, 50-read, 148346
1, 3, 50-read, 148434
1, 4, 50-read, 149076
1, 5, 50-read, 149098
, , , 
2, 1, 50-read, 299591
2, 2, 50-read, 300057
2, 3, 50-read, 301807
2, 4, 50-read, 300713
2, 5, 50-read, 299181
, , , 
4, 1, 50-read, 578949
4, 2, 50-read, 583461
4, 3, 50-read, 583036
4, 4, 50-read, 580162
4, 5, 50-read, 584481
, , , 
8, 1, 50-read, 730855
8, 2, 50-read, 734983
8, 3, 50-read, 733025
8, 4, 50-read, 735990
8, 5, 50-read, 735021
, , , 


==> data/ht-emulator/adr/undo-inst-adr.csv <==
1, 1, 90-read, 150060
1, 2, 90-read, 149723
1, 3, 90-read, 147754
1, 4, 90-read, 149231
1, 5, 90-read, 147776
, , , 
2, 1, 90-read, 296674
2, 2, 90-read, 298868
2, 3, 90-read, 294762
2, 4, 90-read, 297780
2, 5, 90-read, 295555
, , , 
4, 1, 90-read, 598009
4, 2, 90-read, 591955
4, 3, 90-read, 593671
4, 4, 90-read, 587808
4, 5, 90-read, 594850
, , , 
8, 1, 90-read, 719641
8, 2, 90-read, 731670
8, 3, 90-read, 731430
8, 4, 90-read, 730728
8, 5, 90-read, 730032
, , , 
1, 1, 50-read, 124039
1, 2, 50-read, 122070
1, 3, 50-read, 122895
1, 4, 50-read, 123977
1, 5, 50-read, 122594
, , , 
2, 1, 50-read, 247541
2, 2, 50-read, 245415
2, 3, 50-read, 245789
2, 4, 50-read, 245445
2, 5, 50-read, 244611
, , , 
4, 1, 50-read, 484102
4, 2, 50-read, 487742
4, 3, 50-read, 487205
4, 4, 50-read, 484482
4, 5, 50-read, 486713
, , , 
8, 1, 50-read, 647805
8, 2, 50-read, 652186
8, 3, 50-read, 651397
8, 4, 50-read, 643221
8, 5, 50-read, 642977
, , , 


==> data/ht-emulator/dummy/dummy-inst.csv <==
1, 1, 90-read, 253936
1, 2, 90-read, 245821
1, 3, 90-read, 249377
1, 4, 90-read, 253614
1, 5, 90-read, 254194
, , , 
2, 1, 90-read, 513035
2, 2, 90-read, 509947
2, 3, 90-read, 511986
2, 4, 90-read, 503158
2, 5, 90-read, 516212
, , , 
4, 1, 90-read, 1013092
4, 2, 90-read, 1002828
4, 3, 90-read, 1013412
4, 4, 90-read, 1014360
4, 5, 90-read, 996813
, , , 
8, 1, 90-read, 1177924
8, 2, 90-read, 1172573
8, 3, 90-read, 1148975
8, 4, 90-read, 1150754
8, 5, 90-read, 1153094
, , , 
1, 1, 50-read, 214638
1, 2, 50-read, 216591
1, 3, 50-read, 212359
1, 4, 50-read, 218579
1, 5, 50-read, 212902
, , , 
2, 1, 50-read, 430935
2, 2, 50-read, 427762
2, 3, 50-read, 430249
2, 4, 50-read, 434527
2, 5, 50-read, 436760
, , , 
4, 1, 50-read, 861642
4, 2, 50-read, 856292
4, 3, 50-read, 854416
4, 4, 50-read, 863492
4, 5, 50-read, 861801
, , , 
8, 1, 50-read, 1049577
8, 2, 50-read, 1053464
8, 3, 50-read, 1061769
8, 4, 50-read, 1048824
8, 5, 50-read, 1048197
, , , 


==> data/ht-emulator/dummy/dummy.csv <==
1, 1, 90-read, 257202
1, 2, 90-read, 259269
1, 3, 90-read, 258131
1, 4, 90-read, 261780
1, 5, 90-read, 256608
, , , 
2, 1, 90-read, 532573
2, 2, 90-read, 529122
2, 3, 90-read, 527729
2, 4, 90-read, 521943
2, 5, 90-read, 521461
, , , 
4, 1, 90-read, 1057412
4, 2, 90-read, 1066209
4, 3, 90-read, 1059035
4, 4, 90-read, 1072254
4, 5, 90-read, 1061363
, , , 
8, 1, 90-read, 1159227
8, 2, 90-read, 1158152
8, 3, 90-read, 1157445
8, 4, 90-read, 1156969
8, 5, 90-read, 1153445
, , , 
1, 1, 50-read, 222074
1, 2, 50-read, 225581
1, 3, 50-read, 223164
1, 4, 50-read, 223614
1, 5, 50-read, 221680
, , , 
2, 1, 50-read, 453652
2, 2, 50-read, 449674
2, 3, 50-read, 441356
2, 4, 50-read, 446235
2, 5, 50-read, 450708
, , , 
4, 1, 50-read, 880599
4, 2, 50-read, 874297
4, 3, 50-read, 876810
4, 4, 50-read, 876293
4, 5, 50-read, 876438
, , , 
8, 1, 50-read, 1077489
8, 2, 50-read, 1083168
8, 3, 50-read, 1089085
8, 4, 50-read, 1091143
8, 5, 50-read, 1075113
, , , 


==> data/ht-emulator/eadr/cow-eadr.csv <==
1, 1, 90-read, 143410
1, 2, 90-read, 145033
1, 3, 90-read, 143451
1, 4, 90-read, 143988
1, 5, 90-read, 143308
, , , 
2, 1, 90-read, 292559
2, 2, 90-read, 291488
2, 3, 90-read, 288267
2, 4, 90-read, 291933
2, 5, 90-read, 287153
, , , 
4, 1, 90-read, 573367
4, 2, 90-read, 569509
4, 3, 90-read, 574063
4, 4, 90-read, 572479
4, 5, 90-read, 573018
, , , 
8, 1, 90-read, 681804
8, 2, 90-read, 681545
8, 3, 90-read, 682573
8, 4, 90-read, 674793
8, 5, 90-read, 677326
, , , 
1, 1, 50-read, 117206
1, 2, 50-read, 116023
1, 3, 50-read, 115540
1, 4, 50-read, 113353
1, 5, 50-read, 114482
, , , 
2, 1, 50-read, 231526
2, 2, 50-read, 231904
2, 3, 50-read, 231418
2, 4, 50-read, 230641
2, 5, 50-read, 231214
, , , 
4, 1, 50-read, 446859
4, 2, 50-read, 442956
4, 3, 50-read, 449105
4, 4, 50-read, 443520
4, 5, 50-read, 445958
, , , 
8, 1, 50-read, 619982
8, 2, 50-read, 619543
8, 3, 50-read, 620117
8, 4, 50-read, 617913
8, 5, 50-read, 617965
, , , 


==> data/ht-emulator/eadr/redo-eadr.csv <==
1, 1, 90-read, 208725
1, 2, 90-read, 208160
1, 3, 90-read, 209030
1, 4, 90-read, 209205
1, 5, 90-read, 208377
, , , 
2, 1, 90-read, 417636
2, 2, 90-read, 420661
2, 3, 90-read, 420997
2, 4, 90-read, 422509
2, 5, 90-read, 414680
, , , 
4, 1, 90-read, 807435
4, 2, 90-read, 814436
4, 3, 90-read, 813011
4, 4, 90-read, 821454
4, 5, 90-read, 815417
, , , 
8, 1, 90-read, 943531
8, 2, 90-read, 946974
8, 3, 90-read, 940125
8, 4, 90-read, 945483
8, 5, 90-read, 941541
, , , 
1, 1, 50-read, 159872
1, 2, 50-read, 159363
1, 3, 50-read, 159642
1, 4, 50-read, 159719
1, 5, 50-read, 159210
, , , 
2, 1, 50-read, 314145
2, 2, 50-read, 312963
2, 3, 50-read, 312905
2, 4, 50-read, 310835
2, 5, 50-read, 311940
, , , 
4, 1, 50-read, 616236
4, 2, 50-read, 609269
4, 3, 50-read, 608330
4, 4, 50-read, 611023
4, 5, 50-read, 613791
, , , 
8, 1, 50-read, 753316
8, 2, 50-read, 752447
8, 3, 50-read, 752631
8, 4, 50-read, 755241
8, 5, 50-read, 754343
, , , 


==> data/ht-emulator/eadr/redo-inst-eadr.csv <==
1, 1, 90-read, 168237
1, 2, 90-read, 166945
1, 3, 90-read, 165125
1, 4, 90-read, 167001
1, 5, 90-read, 163639
, , , 
2, 1, 90-read, 331078
2, 2, 90-read, 331053
2, 3, 90-read, 326473
2, 4, 90-read, 327004
2, 5, 90-read, 328851
, , , 
4, 1, 90-read, 656063
4, 2, 90-read, 644125
4, 3, 90-read, 652850
4, 4, 90-read, 655180
4, 5, 90-read, 646392
, , , 
8, 1, 90-read, 747085
8, 2, 90-read, 725622
8, 3, 90-read, 764613
8, 4, 90-read, 730254
8, 5, 90-read, 738978
, , , 
1, 1, 50-read, 139005
1, 2, 50-read, 137382
1, 3, 50-read, 138198
1, 4, 50-read, 138889
1, 5, 50-read, 138947
, , , 
2, 1, 50-read, 270502
2, 2, 50-read, 269667
2, 3, 50-read, 270424
2, 4, 50-read, 270070
2, 5, 50-read, 270343
, , , 
4, 1, 50-read, 536561
4, 2, 50-read, 539402
4, 3, 50-read, 544043
4, 4, 50-read, 537129
4, 5, 50-read, 536126
, , , 
8, 1, 50-read, 697816
8, 2, 50-read, 698603
8, 3, 50-read, 696490
8, 4, 50-read, 684612
8, 5, 50-read, 684011
, , , 


==> data/ht-emulator/eadr/undo-eadr.csv <==
1, 1, 90-read, 215146
1, 2, 90-read, 211461
1, 3, 90-read, 215285
1, 4, 90-read, 213038
1, 5, 90-read, 212766
, , , 
2, 1, 90-read, 422586
2, 2, 90-read, 421293
2, 3, 90-read, 427443
2, 4, 90-read, 422888
2, 5, 90-read, 423620
, , , 
4, 1, 90-read, 823758
4, 2, 90-read, 828097
4, 3, 90-read, 830425
4, 4, 90-read, 844255
4, 5, 90-read, 833374
, , , 
8, 1, 90-read, 957713
8, 2, 90-read, 962312
8, 3, 90-read, 956072
8, 4, 90-read, 953436
8, 5, 90-read, 956022
, , , 
1, 1, 50-read, 158554
1, 2, 50-read, 158178
1, 3, 50-read, 158253
1, 4, 50-read, 159847
1, 5, 50-read, 159388
, , , 
2, 1, 50-read, 317713
2, 2, 50-read, 321136
2, 3, 50-read, 318481
2, 4, 50-read, 318675
2, 5, 50-read, 319869
, , , 
4, 1, 50-read, 620874
4, 2, 50-read, 612393
4, 3, 50-read, 615944
4, 4, 50-read, 617383
4, 5, 50-read, 615187
, , , 
8, 1, 50-read, 727187
8, 2, 50-read, 718703
8, 3, 50-read, 715874
8, 4, 50-read, 719672
8, 5, 50-read, 705131
, , , 


==> data/ht-emulator/eadr/undo-inst-eadr.csv <==
1, 1, 90-read, 165289
1, 2, 90-read, 166639
1, 3, 90-read, 166085
1, 4, 90-read, 166141
1, 5, 90-read, 165563
, , , 
2, 1, 90-read, 338706
2, 2, 90-read, 335177
2, 3, 90-read, 333588
2, 4, 90-read, 333693
2, 5, 90-read, 333677
, , , 
4, 1, 90-read, 657005
4, 2, 90-read, 652895
4, 3, 90-read, 650433
4, 4, 90-read, 657525
4, 5, 90-read, 638344
, , , 
8, 1, 90-read, 747220
8, 2, 90-read, 744990
8, 3, 90-read, 743674
8, 4, 90-read, 728768
8, 5, 90-read, 733407
, , , 
1, 1, 50-read, 138102
1, 2, 50-read, 138908
1, 3, 50-read, 136893
1, 4, 50-read, 139431
1, 5, 50-read, 138696
, , , 
2, 1, 50-read, 277759
2, 2, 50-read, 278319
2, 3, 50-read, 276741
2, 4, 50-read, 277336
2, 5, 50-read, 277150
, , , 
4, 1, 50-read, 538737
4, 2, 50-read, 536750
4, 3, 50-read, 540969
4, 4, 50-read, 543001
4, 5, 50-read, 542309
, , , 
8, 1, 50-read, 699136
8, 2, 50-read, 705300
8, 3, 50-read, 705452
8, 4, 50-read, 702332
8, 5, 50-read, 705350
, , , 


==> data/ht-emulator/noadr/cow-noadr.csv <==
1, 1, 90-read, 91878
1, 2, 90-read, 91482.9
1, 3, 90-read, 90967
1, 4, 90-read, 90000.9
1, 5, 90-read, 90851.3
, , , 
2, 1, 90-read, 181433
2, 2, 90-read, 181813
2, 3, 90-read, 181496
2, 4, 90-read, 182607
2, 5, 90-read, 181885
, , , 
4, 1, 90-read, 364562
4, 2, 90-read, 363069
4, 3, 90-read, 364648
4, 4, 90-read, 362141
4, 5, 90-read, 360979
, , , 
8, 1, 90-read, 515239
8, 2, 90-read, 514332
8, 3, 90-read, 516122
8, 4, 90-read, 516834
8, 5, 90-read, 516695
, , , 
1, 1, 50-read, 79396.6
1, 2, 50-read, 79674.9
1, 3, 50-read, 79371.4
1, 4, 50-read, 79910.5
1, 5, 50-read, 79668.6
, , , 
2, 1, 50-read, 157197
2, 2, 50-read, 156691
2, 3, 50-read, 157375
2, 4, 50-read, 157201
2, 5, 50-read, 157059
, , , 
4, 1, 50-read, 310655
4, 2, 50-read, 309647
4, 3, 50-read, 312202
4, 4, 50-read, 312069
4, 5, 50-read, 312609
, , , 
8, 1, 50-read, 480843
8, 2, 50-read, 476278
8, 3, 50-read, 477060
8, 4, 50-read, 477477
8, 5, 50-read, 477532
, , , 


==> data/ht-emulator/noadr/redo-inst-noadr.csv <==
1, 1, 90-read, 97914.4
1, 2, 90-read, 97991.2
1, 3, 90-read, 97627.6
1, 4, 90-read, 97541.9
1, 5, 90-read, 97904.8
, , , 
2, 1, 90-read, 200592
2, 2, 90-read, 199394
2, 3, 90-read, 199127
2, 4, 90-read, 200403
2, 5, 90-read, 199761
, , , 
4, 1, 90-read, 397664
4, 2, 90-read, 394686
4, 3, 90-read, 397902
4, 4, 90-read, 397836
4, 5, 90-read, 397189
, , , 
8, 1, 90-read, 563611
8, 2, 90-read, 563990
8, 3, 90-read, 562803
8, 4, 90-read, 564792
8, 5, 90-read, 565874
, , , 
1, 1, 50-read, 88175.6
1, 2, 50-read, 87680.8
1, 3, 50-read, 88323.6
1, 4, 50-read, 87865.7
1, 5, 50-read, 88144.6
, , , 
2, 1, 50-read, 176398
2, 2, 50-read, 176492
2, 3, 50-read, 175894
2, 4, 50-read, 176377
2, 5, 50-read, 175101
, , , 
4, 1, 50-read, 348040
4, 2, 50-read, 348038
4, 3, 50-read, 348321
4, 4, 50-read, 348156
4, 5, 50-read, 348062
, , , 
8, 1, 50-read, 515132
8, 2, 50-read, 515642
8, 3, 50-read, 521107
8, 4, 50-read, 521193
8, 5, 50-read, 520014
, , , 


==> data/ht-emulator/noadr/redo-noadr.csv <==
1, 1, 90-read, 200000
1, 2, 90-read, 196386
1, 3, 90-read, 198020
1, 4, 90-read, 196850
1, 5, 90-read, 198413
, , , 
2, 1, 90-read, 391525
2, 2, 90-read, 393271
2, 3, 90-read, 396406
2, 4, 90-read, 400578
2, 5, 90-read, 398607
, , , 
4, 1, 90-read, 785511
4, 2, 90-read, 785245
4, 3, 90-read, 787807
4, 4, 90-read, 787261
4, 5, 90-read, 782075
, , , 
8, 1, 90-read, 929384
8, 2, 90-read, 922822
8, 3, 90-read, 822805
8, 4, 90-read, 803890
8, 5, 90-read, 802337
, , , 
1, 1, 50-read, 136482
1, 2, 50-read, 136203
1, 3, 50-read, 136017
1, 4, 50-read, 136388
1, 5, 50-read, 135740
, , , 
2, 1, 50-read, 270222
2, 2, 50-read, 270930
2, 3, 50-read, 269326
2, 4, 50-read, 270435
2, 5, 50-read, 268312
, , , 
4, 1, 50-read, 533022
4, 2, 50-read, 531402
4, 3, 50-read, 531110
4, 4, 50-read, 533281
4, 5, 50-read, 533884
, , , 
8, 1, 50-read, 676757
8, 2, 50-read, 668404
8, 3, 50-read, 665618
8, 4, 50-read, 678409
8, 5, 50-read, 678540
, , , 


==> data/ht-emulator/noadr/undo-inst-noadr.csv <==
1, 1, 90-read, 124782
1, 2, 90-read, 124316
1, 3, 90-read, 123472
1, 4, 90-read, 122730
1, 5, 90-read, 122805
, , , 
2, 1, 90-read, 244715
2, 2, 90-read, 245083
2, 3, 90-read, 243979
2, 4, 90-read, 243422
2, 5, 90-read, 244801
, , , 
4, 1, 90-read, 489785
4, 2, 90-read, 488438
4, 3, 90-read, 484436
4, 4, 90-read, 485853
4, 5, 90-read, 486188
, , , 
8, 1, 90-read, 627155
8, 2, 90-read, 612482
8, 3, 90-read, 620446
8, 4, 90-read, 621011
8, 5, 90-read, 621026
, , , 
1, 1, 50-read, 100341
1, 2, 50-read, 100301
1, 3, 50-read, 100331
1, 4, 50-read, 99950
1, 5, 50-read, 100594
, , , 
2, 1, 50-read, 200774
2, 2, 50-read, 199750
2, 3, 50-read, 200794
2, 4, 50-read, 200925
2, 5, 50-read, 200346
, , , 
4, 1, 50-read, 394719
4, 2, 50-read, 393024
4, 3, 50-read, 392272
4, 4, 50-read, 392188
4, 5, 50-read, 392249
, , , 
8, 1, 50-read, 561235
8, 2, 50-read, 559433
8, 3, 50-read, 559610
8, 4, 50-read, 565205
8, 5, 50-read, 560627
, , , 


==> data/ht-emulator/noadr/undo-noadr.csv <==
1, 1, 90-read, 198098
1, 2, 90-read, 197355
1, 3, 90-read, 197511
1, 4, 90-read, 197316
1, 5, 90-read, 198570
, , , 
2, 1, 90-read, 403764
2, 2, 90-read, 399880
2, 3, 90-read, 403796
2, 4, 90-read, 407212
2, 5, 90-read, 403489
, , , 
4, 1, 90-read, 786361
4, 2, 90-read, 787701
4, 3, 90-read, 788737
4, 4, 90-read, 788974
4, 5, 90-read, 788754
, , , 
8, 1, 90-read, 819514
8, 2, 90-read, 807266
8, 3, 90-read, 923572
8, 4, 90-read, 858930
8, 5, 90-read, 888124
, , , 
1, 1, 50-read, 133905
1, 2, 50-read, 133511
1, 3, 50-read, 134210
1, 4, 50-read, 133547
1, 5, 50-read, 134590
, , , 
2, 1, 50-read, 261096
2, 2, 50-read, 262578
2, 3, 50-read, 261268
2, 4, 50-read, 262596
2, 5, 50-read, 262770
, , , 
4, 1, 50-read, 514120
4, 2, 50-read, 507350
4, 3, 50-read, 514515
4, 4, 50-read, 513637
4, 5, 50-read, 516346
, , , 
8, 1, 50-read, 661606
8, 2, 50-read, 663829
8, 3, 50-read, 669189
8, 4, 50-read, 679888
8, 5, 50-read, 672275
, , , 


==> data/ht-emulator/results.json <==
{
  "cow": {
    "adr": {
      "//": {
        "ratio": "", 
        "threads": "", 
        "throughput": "", 
        "trail": ""
      }, 
      "1/1/50-read": {
        "ratio": "50-read", 
        "threads": "1", 
        "throughput": "103413", 
        "trail": "1"
      }, 
      "1/1/90-read": {
        "ratio": "90-read", 
        "threads": "1", 
        "throughput": "124131", 
        "trail": "1"
      }, 
      "1/2/50-read": {
        "ratio": "50-read", 
        "threads": "1", 
        "throughput": "102554", 
        "trail": "2"
      }, 
      "1/2/90-read": {
        "ratio": "90-read", 
        "threads": "1", 
        "throughput": "122699", 
        "trail": "2"
      }, 
      "1/3/50-read": {
        "ratio": "50-read", 
        "threads": "1", 
        "throughput": "101926", 
        "trail": "3"
      }, 
      "1/3/90-read": {
        "ratio": "90-read", 
        "threads": "1", 
        "throughput": "123946", 
        "trail": "3"
      }, 
      "1/4/50-read": {
        "ratio": "50-read", 
        "threads": "1", 
        "throughput": "102501", 
        "trail": "4"
      }, 
      "1/4/90-read": {
        "ratio": "90-read", 
        "threads": "1", 
        "throughput": "122895", 
        "trail": "4"
      }, 
      "1/5/50-read": {
        "ratio": "50-read", 
        "threads": "1", 
        "throughput": "102249", 
        "trail": "5"
      }, 
      "1/5/90-read": {
        "ratio": "90-read", 
        "threads": "1", 
        "throughput": "122639", 
        "trail": "5"
      }, 
      "2/1/50-read": {
        "ratio": "50-read", 
        "threads": "2", 
        "throughput": "202184", 
        "trail": "1"
      }, 
      "2/1/90-read": {
        "ratio": "90-read", 
        "threads": "2", 
        "throughput": "248792", 
        "trail": "1"
      }, 
      "2/2/50-read": {
        "ratio": "50-read", 
        "threads": "2", 
        "throughput": "201424", 
        "trail": "2"
      }, 
      "2/2/90-read": {
        "ratio": "90-read", 
        "threads": "2", 
        "throughput": "248525", 
        "trail": "2"
      }, 
      "2/3/50-read": {
        "ratio": "50-read", 
        "threads": "2", 
        "throughput": "202471", 
        "trail": "3"
      }, 
      "2/3/90-read": {
        "ratio": "90-read", 
        "threads": "2", 
        "throughput": "247360", 
        "trail": "3"
      }, 
      "2/4/50-read": {
        "ratio": "50-read", 
        "threads": "2", 
        "throughput": "200706", 
        "trail": "4"
      }, 
      "2/4/90-read": {
        "ratio": "90-read", 
        "threads": "2", 
        "throughput": "244256", 
        "trail": "4"
      }, 
      "2/5/50-read": {
        "ratio": "50-read", 
        "threads": "2", 
        "throughput": "202237", 
        "trail": "5"
      }, 
      "2/5/90-read": {
        "ratio": "90-read", 
        "threads": "2", 
        "throughput": "246182", 
        "trail": "5"
      }, 
      "4/1/50-read": {
        "ratio": "50-read", 
        "threads": "4", 
        "throughput": "398614", 
        "trail": "1"
      }, 
      "4/1/90-read": {
        "ratio": "90-read", 
        "threads": "4", 
        "throughput": "491428", 
        "trail": "1"
      }, 
      "4/2/50-read": {
        "ratio": "50-read", 
        "threads": "4", 
        "throughput": "395612", 
        "trail": "2"
      }, 
      "4/2/90-read": {
        "ratio": "90-read", 
        "threads": "4", 
        "throughput": "491553", 
        "trail": "2"
      }, 
      "4/3/50-read": {
        "ratio": "50-read", 
        "threads": "4", 
        "throughput": "402121", 
        "trail": "3"
      }, 
      "4/3/90-read": {
        "ratio": "90-read", 
        "threads": "4", 
        "throughput": "490826", 
        "trail": "3"
      }, 
      "4/4/50-read": {
        "ratio": "50-read", 
        "threads": "4", 
        "throughput": "399259", 
        "trail": "4"
      }, 
      "4/4/90-read": {
        "ratio": "90-read", 
        "threads": "4", 
        "throughput": "476911", 
        "trail": "4"
      }, 
      "4/5/50-read": {
        "ratio": "50-read", 
        "threads": "4", 
        "throughput": "401140", 
        "trail": "5"
      }, 
      "4/5/90-read": {
        "ratio": "90-read", 
        "threads": "4", 
        "throughput": "487690", 
        "trail": "5"
      }, 
      "8/1/50-read": {
        "ratio": "50-read", 
        "threads": "8", 
        "throughput": "561140", 
        "trail": "1"
      }, 
      "8/1/90-read": {
        "ratio": "90-read", 
        "threads": "8", 
        "throughput": "622022", 
        "trail": "1"
      }, 
      "8/2/50-read": {
        "ratio": "50-read", 
        "threads": "8", 
        "throughput": "562170", 
        "trail": "2"
      }, 
      "8/2/90-read": {
        "ratio": "90-read", 
        "threads": "8", 
        "throughput": "634611", 
        "trail": "2"
      }, 
      "8/3/50-read": {
        "ratio": "50-read", 
        "threads": "8", 
        "throughput": "560178", 
        "trail": "3"
      }, 
      "8/3/90-read": {
        "ratio": "90-read", 
        "threads": "8", 
        "throughput": "631038", 
        "trail": "3"
      }, 
      "8/4/50-read": {
        "ratio": "50-read", 
        "threads": "8", 
        "throughput": "560459", 
        "trail": "4"
      }, 
      "8/4/90-read": {
        "ratio": "90-read", 
        "threads": "8", 
        "throughput": "628021", 
        "trail": "4"
      }, 
      "8/5/50-read": {
        "ratio": "50-read", 
        "threads": "8", 
        "throughput": "561338", 
        "trail": "5"
      }, 
      "8/5/90-read": {
        "ratio": "90-read", 
        "threads": "8", 
        "throughput": "628917", 
        "trail": "5"
      }
    }, 
    "eadr": {
      "//": {
        "ratio": "", 
        "threads": "", 
        "throughput": "", 
        "trail": ""
      }, 
      "1/1/50-read": {
        "ratio": "50-read", 
        "threads": "1", 
        "throughput": "117206", 
        "trail": "1"
      }, 
      "1/1/90-read": {
        "ratio": "90-read", 
        "threads": "1", 
        "throughput": "143410", 
        "trail": "1"
      }, 
      "1/2/50-read": {
        "ratio": "50-read", 
        "threads": "1", 
        "throughput": "116023", 
        "trail": "2"
      }, 
      "1/2/90-read": {
        "ratio": "90-read", 
        "threads": "1", 
        "throughput": "145033", 
        "trail": "2"
      }, 
      "1/3/50-read": {
        "ratio": "50-read", 
        "threads": "1", 
        "throughput": "115540", 
        "trail": "3"
      }, 
      "1/3/90-read": {
        "ratio": "90-read", 
        "threads": "1", 
        "throughput": "143451", 
        "trail": "3"
      }, 
      "1/4/50-read": {
        "ratio": "50-read", 
        "threads": "1", 
        "throughput": "113353", 
        "trail": "4"
      }, 
      "1/4/90-read": {
        "ratio": "90-read", 
        "threads": "1", 
        "throughput": "143988", 
        "trail": "4"
      }, 
      "1/5/50-read": {
        "ratio": "50-read", 
        "threads": "1", 
        "throughput": "114482", 
        "trail": "5"
      }, 
      "1/5/90-read": {
        "ratio": "90-read", 
        "threads": "1", 
        "throughput": "143308", 
        "trail": "5"
      }, 
      "2/1/50-read": {
        "ratio": "50-read", 
        "threads": "2", 
        "throughput": "231526", 
        "trail": "1"
      }, 
      "2/1/90-read": {
        "ratio": "90-read", 
        "threads": "2", 
        "throughput": "292559", 
        "trail": "1"
      }, 
      "2/2/50-read": {
        "ratio": "50-read", 
        "threads": "2", 
        "throughput": "231904", 
        "trail": "2"
      }, 
      "2/2/90-read": {
        "ratio": "90-read", 
        "threads": "2", 
        "throughput": "291488", 
        "trail": "2"
      }, 
      "2/3/50-read": {
        "ratio": "50-read", 
        "threads": "2", 
        "throughput": "231418", 
        "trail": "3"
      }, 
      "2/3/90-read": {
        "ratio": "90-read", 
        "threads": "2", 
        "throughput": "288267", 
        "trail": "3"
      }, 
      "2/4/50-read": {
        "ratio": "50-read", 
        "threads": "2", 
        "throughput": "230641", 
        "trail": "4"
      }, 
      "2/4/90-read": {
        "ratio": "90-read", 
        "threads": "2", 
        "throughput": "291933", 
        "trail": "4"
      }, 
      "2/5/50-read": {
        "ratio": "50-read", 
        "threads": "2", 
        "throughput": "231214", 
        "trail": "5"
      }, 
      "2/5/90-read": {
        "ratio": "90-read", 
        "threads": "2", 
        "throughput": "287153", 
        "trail": "5"
      }, 
      "4/1/50-read": {
        "ratio": "50-read", 
        "threads": "4", 
        "throughput": "446859", 
        "trail": "1"
      }, 
      "4/1/90-read": {
        "ratio": "90-read", 
        "threads": "4", 
        "throughput": "573367", 
        "trail": "1"
      }, 
      "4/2/50-read": {
        "ratio": "50-read", 
        "threads": "4", 
        "throughput": "442956", 
        "trail": "2"
      }, 
      "4/2/90-read": {
        "ratio": "90-read", 
        "threads": "4", 
        "throughput": "569509", 
        "trail": "2"
      }, 
      "4/3/50-read": {
        "ratio": "50-read", 
        "threads": "4", 
        "throughput": "449105", 
        "trail": "3"
      }, 
      "4/3/90-read": {
        "ratio": "90-read", 
        "threads": "4", 
        "throughput": "574063", 
        "trail": "3"
      }, 
      "4/4/50-read": {
        "ratio": "50-read", 
        "threads": "4", 
        "throughput": "443520", 
        "trail": "4"
      }, 
      "4/4/90-read": {
        "ratio": "90-read", 
        "threads": "4", 
        "throughput": "572479", 
        "trail": "4"
      }, 
      "4/5/50-read": {
        "ratio": "50-read", 
        "threads": "4", 
        "throughput": "445958", 
        "trail": "5"
      }, 
      "4/5/90-read": {
        "ratio": "90-read", 
        "threads": "4", 
        "throughput": "573018", 
        "trail": "5"
      }, 
      "8/1/50-read": {
        "ratio": "50-read", 
        "threads": "8", 
        "throughput": "619982", 
        "trail": "1"
      }, 
      "8/1/90-read": {
        "ratio": "90-read", 
        "threads": "8", 
        "throughput": "681804", 
        "trail": "1"
      }, 
      "8/2/50-read": {
        "ratio": "50-read", 
        "threads": "8", 
        "throughput": "619543", 
        "trail": "2"
      }, 
      "8/2/90-read": {
        "ratio": "90-read", 
        "threads": "8", 
        "throughput": "681545", 
        "trail": "2"
      }, 
      "8/3/50-read": {
        "ratio": "50-read", 
        "threads": "8", 
        "throughput": "620117", 
        "trail": "3"
      }, 
      "8/3/90-read": {
        "ratio": "90-read", 
        "threads": "8", 
        "throughput": "682573", 
        "trail": "3"
      }, 
      "8/4/50-read": {
        "ratio": "50-read", 
        "threads": "8", 
        "throughput": "617913", 
        "trail": "4"
      }, 
      "8/4/90-read": {
        "ratio": "90-read", 
        "threads": "8", 
        "throughput": "674793", 
        "trail": "4"
      }, 
      "8/5/50-read": {
        "ratio": "50-read", 
        "threads": "8", 
        "throughput": "617965", 
        "trail": "5"
      }, 
      "8/5/90-read": {
        "ratio": "90-read", 
        "threads": "8", 
        "throughput": "677326", 
        "trail": "5"
      }
    }, 
    "noadr": {
      "//": {
        "ratio": "", 
        "threads": "", 
        "throughput": "", 
        "trail": ""
      }, 
      "1/1/50-read": {
        "ratio": "50-read", 
        "threads": "1", 
        "throughput": "79396.6", 
        "trail": "1"
      }, 
      "1/1/90-read": {
        "ratio": "90-read", 
        "threads": "1", 
        "throughput": "91878", 
        "trail": "1"
      }, 
      "1/2/50-read": {
        "ratio": "50-read", 
        "threads": "1", 
        "throughput": "79674.9", 
        "trail": "2"
      }, 
      "1/2/90-read": {
        "ratio": "90-read", 
        "threads": "1", 
        "throughput": "91482.9", 
        "trail": "2"
      }, 
      "1/3/50-read": {
        "ratio": "50-read", 
        "threads": "1", 
        "throughput": "79371.4", 
        "trail": "3"
      }, 
      "1/3/90-read": {
        "ratio": "90-read", 
        "threads": "1", 
        "throughput": "90967", 
        "trail": "3"
      }, 
      "1/4/50-read": {
        "ratio": "50-read", 
        "threads": "1", 
        "throughput": "79910.5", 
        "trail": "4"
      }, 
      "1/4/90-read": {
        "ratio": "90-read", 
        "threads": "1", 
        "throughput": "90000.9", 
        "trail": "4"
      }, 
      "1/5/50-read": {
        "ratio": "50-read", 
        "threads": "1", 
        "throughput": "79668.6", 
        "trail": "5"
      }, 
      "1/5/90-read": {
        "ratio": "90-read", 
        "threads": "1", 
        "throughput": "90851.3", 
        "trail": "5"
      }, 
      "2/1/50-read": {
        "ratio": "50-read", 
        "threads": "2", 
        "throughput": "157197", 
        "trail": "1"
      }, 
      "2/1/90-read": {
        "ratio": "90-read", 
        "threads": "2", 
        "throughput": "181433", 
        "trail": "1"
      }, 
      "2/2/50-read": {
        "ratio": "50-read", 
        "threads": "2", 
        "throughput": "156691", 
        "trail": "2"
      }, 
      "2/2/90-read": {
        "ratio": "90-read", 
        "threads": "2", 
        "throughput": "181813", 
        "trail": "2"
      }, 
      "2/3/50-read": {
        "ratio": "50-read", 
        "threads": "2", 
        "throughput": "157375", 
        "trail": "3"
      }, 
      "2/3/90-read": {
        "ratio": "90-read", 
        "threads": "2", 
        "throughput": "181496", 
        "trail": "3"
      }, 
      "2/4/50-read": {
        "ratio": "50-read", 
        "threads": "2", 
        "throughput": "157201", 
        "trail": "4"
      }, 
      "2/4/90-read": {
        "ratio": "90-read", 
        "threads": "2", 
        "throughput": "182607", 
        "trail": "4"
      }, 
      "2/5/50-read": {
        "ratio": "50-read", 
        "threads": "2", 
        "throughput": "157059", 
        "trail": "5"
      }, 
      "2/5/90-read": {
        "ratio": "90-read", 
        "threads": "2", 
        "throughput": "181885", 
        "trail": "5"
      }, 
      "4/1/50-read": {
        "ratio": "50-read", 
        "threads": "4", 
        "throughput": "310655", 
        "trail": "1"
      }, 
      "4/1/90-read": {
        "ratio": "90-read", 
        "threads": "4", 
        "throughput": "364562", 
        "trail": "1"
      }, 
      "4/2/50-read": {
        "ratio": "50-read", 
        "threads": "4", 
        "throughput": "309647", 
        "trail": "2"
      }, 
      "4/2/90-read": {
        "ratio": "90-read", 
        "threads": "4", 
        "throughput": "363069", 
        "trail": "2"
      }, 
      "4/3/50-read": {
        "ratio": "50-read", 
        "threads": "4", 
        "throughput": "312202", 
        "trail": "3"
      }, 
      "4/3/90-read": {
        "ratio": "90-read", 
        "threads": "4", 
        "throughput": "364648", 
        "trail": "3"
      }, 
      "4/4/50-read": {
        "ratio": "50-read", 
        "threads": "4", 
        "throughput": "312069", 
        "trail": "4"
      }, 
      "4/4/90-read": {
        "ratio": "90-read", 
        "threads": "4", 
        "throughput": "362141", 
        "trail": "4"
      }, 
      "4/5/50-read": {
        "ratio": "50-read", 
        "threads": "4", 
        "throughput": "312609", 
        "trail": "5"
      }, 
      "4/5/90-read": {
        "ratio": "90-read", 
        "threads": "4", 
        "throughput": "360979", 
        "trail": "5"
      }, 
      "8/1/50-read": {
        "ratio": "50-read", 
        "threads": "8", 
        "throughput": "480843", 
        "trail": "1"
      }, 
      "8/1/90-read": {
        "ratio": "90-read", 
        "threads": "8", 
        "throughput": "515239", 
        "trail": "1"
      }, 
      "8/2/50-read": {
        "ratio": "50-read", 
        "threads": "8", 
        "throughput": "476278", 
        "trail": "2"
      }, 
      "8/2/90-read": {
        "ratio": "90-read", 
        "threads": "8", 
        "throughput": "514332", 
        "trail": "2"
      }, 
      "8/3/50-read": {
        "ratio": "50-read", 
        "threads": "8", 
        "throughput": "477060", 
        "trail": "3"
      }, 
      "8/3/90-read": {
        "ratio": "90-read", 
        "threads": "8", 
        "throughput": "516122", 
        "trail": "3"
      }, 
      "8/4/50-read": {
        "ratio": "50-read", 
        "threads": "8", 
        "throughput": "477477", 
        "trail": "4"
      }, 
      "8/4/90-read": {
        "ratio": "90-read", 
        "threads": "8", 
        "throughput": "516834", 
        "trail": "4"
      }, 
      "8/5/50-read": {
        "ratio": "50-read", 
        "threads": "8", 
        "throughput": "477532", 
        "trail": "5"
      }, 
      "8/5/90-read": {
        "ratio": "90-read", 
        "threads": "8", 
        "throughput": "516695", 
        "trail": "5"
      }
    }
  }, 
  "dummy": {
    "//": {
      "ratio": "", 
      "threads": "", 
      "throughput": "", 
      "trail": ""
    }, 
    "1/1/50-read": {
      "ratio": "50-read", 
      "threads": "1", 
      "throughput": "222074", 
      "trail": "1"
    }, 
    "1/1/90-read": {
      "ratio": "90-read", 
      "threads": "1", 
      "throughput": "257202", 
      "trail": "1"
    }, 
    "1/2/50-read": {
      "ratio": "50-read", 
      "threads": "1", 
      "throughput": "225581", 
      "trail": "2"
    }, 
    "1/2/90-read": {
      "ratio": "90-read", 
      "threads": "1", 
      "throughput": "259269", 
      "trail": "2"
    }, 
    "1/3/50-read": {
      "ratio": "50-read", 
      "threads": "1", 
      "throughput": "223164", 
      "trail": "3"
    }, 
    "1/3/90-read": {
      "ratio": "90-read", 
      "threads": "1", 
      "throughput": "258131", 
      "trail": "3"
    }, 
    "1/4/50-read": {
      "ratio": "50-read", 
      "threads": "1", 
      "throughput": "223614", 
      "trail": "4"
    }, 
    "1/4/90-read": {
      "ratio": "90-read", 
      "threads": "1", 
      "throughput": "261780", 
      "trail": "4"
    }, 
    "1/5/50-read": {
      "ratio": "50-read", 
      "threads": "1", 
      "throughput": "221680", 
      "trail": "5"
    }, 
    "1/5/90-read": {
      "ratio": "90-read", 
      "threads": "1", 
      "throughput": "256608", 
      "trail": "5"
    }, 
    "2/1/50-read": {
      "ratio": "50-read", 
      "threads": "2", 
      "throughput": "453652", 
      "trail": "1"
    }, 
    "2/1/90-read": {
      "ratio": "90-read", 
      "threads": "2", 
      "throughput": "532573", 
      "trail": "1"
    }, 
    "2/2/50-read": {
      "ratio": "50-read", 
      "threads": "2", 
      "throughput": "449674", 
      "trail": "2"
    }, 
    "2/2/90-read": {
      "ratio": "90-read", 
      "threads": "2", 
      "throughput": "529122", 
      "trail": "2"
    }, 
    "2/3/50-read": {
      "ratio": "50-read", 
      "threads": "2", 
      "throughput": "441356", 
      "trail": "3"
    }, 
    "2/3/90-read": {
      "ratio": "90-read", 
      "threads": "2", 
      "throughput": "527729", 
      "trail": "3"
    }, 
    "2/4/50-read": {
      "ratio": "50-read", 
      "threads": "2", 
      "throughput": "446235", 
      "trail": "4"
    }, 
    "2/4/90-read": {
      "ratio": "90-read", 
      "threads": "2", 
      "throughput": "521943", 
      "trail": "4"
    }, 
    "2/5/50-read": {
      "ratio": "50-read", 
      "threads": "2", 
      "throughput": "450708", 
      "trail": "5"
    }, 
    "2/5/90-read": {
      "ratio": "90-read", 
      "threads": "2", 
      "throughput": "521461", 
      "trail": "5"
    }, 
    "4/1/50-read": {
      "ratio": "50-read", 
      "threads": "4", 
      "throughput": "880599", 
      "trail": "1"
    }, 
    "4/1/90-read": {
      "ratio": "90-read", 
      "threads": "4", 
      "throughput": "1057412", 
      "trail": "1"
    }, 
    "4/2/50-read": {
      "ratio": "50-read", 
      "threads": "4", 
      "throughput": "874297", 
      "trail": "2"
    }, 
    "4/2/90-read": {
      "ratio": "90-read", 
      "threads": "4", 
      "throughput": "1066209", 
      "trail": "2"
    }, 
    "4/3/50-read": {
      "ratio": "50-read", 
      "threads": "4", 
      "throughput": "876810", 
      "trail": "3"
    }, 
    "4/3/90-read": {
      "ratio": "90-read", 
      "threads": "4", 
      "throughput": "1059035", 
      "trail": "3"
    }, 
    "4/4/50-read": {
      "ratio": "50-read", 
      "threads": "4", 
      "throughput": "876293", 
      "trail": "4"
    }, 
    "4/4/90-read": {
      "ratio": "90-read", 
      "threads": "4", 
      "throughput": "1072254", 
      "trail": "4"
    }, 
    "4/5/50-read": {
      "ratio": "50-read", 
      "threads": "4", 
      "throughput": "876438", 
      "trail": "5"
    }, 
    "4/5/90-read": {
      "ratio": "90-read", 
      "threads": "4", 
      "throughput": "1061363", 
      "trail": "5"
    }, 
    "8/1/50-read": {
      "ratio": "50-read", 
      "threads": "8", 
      "throughput": "1077489", 
      "trail": "1"
    }, 
    "8/1/90-read": {
      "ratio": "90-read", 
      "threads": "8", 
      "throughput": "1159227", 
      "trail": "1"
    }, 
    "8/2/50-read": {
      "ratio": "50-read", 
      "threads": "8", 
      "throughput": "1083168", 
      "trail": "2"
    }, 
    "8/2/90-read": {
      "ratio": "90-read", 
      "threads": "8", 
      "throughput": "1158152", 
      "trail": "2"
    }, 
    "8/3/50-read": {
      "ratio": "50-read", 
      "threads": "8", 
      "throughput": "1089085", 
      "trail": "3"
    }, 
    "8/3/90-read": {
      "ratio": "90-read", 
      "threads": "8", 
      "throughput": "1157445", 
      "trail": "3"
    }, 
    "8/4/50-read": {
      "ratio": "50-read", 
      "threads": "8", 
      "throughput": "1091143", 
      "trail": "4"
    }, 
    "8/4/90-read": {
      "ratio": "90-read", 
      "threads": "8", 
      "throughput": "1156969", 
      "trail": "4"
    }, 
    "8/5/50-read": {
      "ratio": "50-read", 
      "threads": "8", 
      "throughput": "1075113", 
      "trail": "5"
    }, 
    "8/5/90-read": {
      "ratio": "90-read", 
      "threads": "8", 
      "throughput": "1153445", 
      "trail": "5"
    }
  }, 
  "dummy-inst": {
    "//": {
      "ratio": "", 
      "threads": "", 
      "throughput": "", 
      "trail": ""
    }, 
    "1/1/50-read": {
      "ratio": "50-read", 
      "threads": "1", 
      "throughput": "214638", 
      "trail": "1"
    }, 
    "1/1/90-read": {
      "ratio": "90-read", 
      "threads": "1", 
      "throughput": "253936", 
      "trail": "1"
    }, 
    "1/2/50-read": {
      "ratio": "50-read", 
      "threads": "1", 
      "throughput": "216591", 
      "trail": "2"
    }, 
    "1/2/90-read": {
      "ratio": "90-read", 
      "threads": "1", 
      "throughput": "245821", 
      "trail": "2"
    }, 
    "1/3/50-read": {
      "ratio": "50-read", 
      "threads": "1", 
      "throughput": "212359", 
      "trail": "3"
    }, 
    "1/3/90-read": {
      "ratio": "90-read", 
      "threads": "1", 
      "throughput": "249377", 
      "trail": "3"
    }, 
    "1/4/50-read": {
      "ratio": "50-read", 
      "threads": "1", 
      "throughput": "218579", 
      "trail": "4"
    }, 
    "1/4/90-read": {
      "ratio": "90-read", 
      "threads": "1", 
      "throughput": "253614", 
      "trail": "4"
    }, 
    "1/5/50-read": {
      "ratio": "50-read", 
      "threads": "1", 
      "throughput": "212902", 
      "trail": "5"
    }, 
    "1/5/90-read": {
      "ratio": "90-read", 
      "threads": "1", 
      "throughput": "254194", 
      "trail": "5"
    }, 
    "2/1/50-read": {
      "ratio": "50-read", 
      "threads": "2", 
      "throughput": "430935", 
      "trail": "1"
    }, 
    "2/1/90-read": {
      "ratio": "90-read", 
      "threads": "2", 
      "throughput": "513035", 
      "trail": "1"
    }, 
    "2/2/50-read": {
      "ratio": "50-read", 
      "threads": "2", 
      "throughput": "427762", 
      "trail": "2"
    }, 
    "2/2/90-read": {
      "ratio": "90-read", 
      "threads": "2", 
      "throughput": "509947", 
      "trail": "2"
    }, 
    "2/3/50-read": {
      "ratio": "50-read", 
      "threads": "2", 
      "throughput": "430249", 
      "trail": "3"
    }, 
    "2/3/90-read": {
      "ratio": "90-read", 
      "threads": "2", 
      "throughput": "511986", 
      "trail": "3"
    }, 
    "2/4/50-read": {
      "ratio": "50-read", 
      "threads": "2", 
      "throughput": "434527", 
      "trail": "4"
    }, 
    "2/4/90-read": {
      "ratio": "90-read", 
      "threads": "2", 
      "throughput": "503158", 
      "trail": "4"
    }, 
    "2/5/50-read": {
      "ratio": "50-read", 
      "threads": "2", 
      "throughput": "436760", 
      "trail": "5"
    }, 
    "2/5/90-read": {
      "ratio": "90-read", 
      "threads": "2", 
      "throughput": "516212", 
      "trail": "5"
    }, 
    "4/1/50-read": {
      "ratio": "50-read", 
      "threads": "4", 
      "throughput": "861642", 
      "trail": "1"
    }, 
    "4/1/90-read": {
      "ratio": "90-read", 
      "threads": "4", 
      "throughput": "1013092", 
      "trail": "1"
    }, 
    "4/2/50-read": {
      "ratio": "50-read", 
      "threads": "4", 
      "throughput": "856292", 
      "trail": "2"
    }, 
    "4/2/90-read": {
      "ratio": "90-read", 
      "threads": "4", 
      "throughput": "1002828", 
      "trail": "2"
    }, 
    "4/3/50-read": {
      "ratio": "50-read", 
      "threads": "4", 
      "throughput": "854416", 
      "trail": "3"
    }, 
    "4/3/90-read": {
      "ratio": "90-read", 
      "threads": "4", 
      "throughput": "1013412", 
      "trail": "3"
    }, 
    "4/4/50-read": {
      "ratio": "50-read", 
      "threads": "4", 
      "throughput": "863492", 
      "trail": "4"
    }, 
    "4/4/90-read": {
      "ratio": "90-read", 
      "threads": "4", 
      "throughput": "1014360", 
      "trail": "4"
    }, 
    "4/5/50-read": {
      "ratio": "50-read", 
      "threads": "4", 
      "throughput": "861801", 
      "trail": "5"
    }, 
    "4/5/90-read": {
      "ratio": "90-read", 
      "threads": "4", 
      "throughput": "996813", 
      "trail": "5"
    }, 
    "8/1/50-read": {
      "ratio": "50-read", 
      "threads": "8", 
      "throughput": "1049577", 
      "trail": "1"
    }, 
    "8/1/90-read": {
      "ratio": "90-read", 
      "threads": "8", 
      "throughput": "1177924", 
      "trail": "1"
    }, 
    "8/2/50-read": {
      "ratio": "50-read", 
      "threads": "8", 
      "throughput": "1053464", 
      "trail": "2"
    }, 
    "8/2/90-read": {
      "ratio": "90-read", 
      "threads": "8", 
      "throughput": "1172573", 
      "trail": "2"
    }, 
    "8/3/50-read": {
      "ratio": "50-read", 
      "threads": "8", 
      "throughput": "1061769", 
      "trail": "3"
    }, 
    "8/3/90-read": {
      "ratio": "90-read", 
      "threads": "8", 
      "throughput": "1148975", 
      "trail": "3"
    }, 
    "8/4/50-read": {
      "ratio": "50-read", 
      "threads": "8", 
      "throughput": "1048824", 
      "trail": "4"
    }, 
    "8/4/90-read": {
      "ratio": "90-read", 
      "threads": "8", 
      "throughput": "1150754", 
      "trail": "4"
    }, 
    "8/5/50-read": {
      "ratio": "50-read", 
      "threads": "8", 
      "throughput": "1048197", 
      "trail": "5"
    }, 
    "8/5/90-read": {
      "ratio": "90-read", 
      "threads": "8", 
      "throughput": "1153094", 
      "trail": "5"
    }
  }, 
  "redo": {
    "adr": {
      "//": {
        "ratio": "", 
        "threads": "", 
        "throughput": "", 
        "trail": ""
      }, 
      "1/1/50-read": {
        "ratio": "50-read", 
        "threads": "1", 
        "throughput": "152207", 
        "trail": "1"
      }, 
      "1/1/90-read": {
        "ratio": "90-read", 
        "threads": "1", 
        "throughput": "207297", 
        "trail": "1"
      }, 
      "1/2/50-read": {
        "ratio": "50-read", 
        "threads": "1", 
        "throughput": "150489", 
        "trail": "2"
      }, 
      "1/2/90-read": {
        "ratio": "90-read", 
        "threads": "1", 
        "throughput": "207469", 
        "trail": "2"
      }, 
      "1/3/50-read": {
        "ratio": "50-read", 
        "threads": "1", 
        "throughput": "150038", 
        "trail": "3"
      }, 
      "1/3/90-read": {
        "ratio": "90-read", 
        "threads": "1", 
        "throughput": "200040", 
        "trail": "3"
      }, 
      "1/4/50-read": {
        "ratio": "50-read", 
        "threads": "1", 
        "throughput": "151309", 
        "trail": "4"
      }, 
      "1/4/90-read": {
        "ratio": "90-read", 
        "threads": "1", 
        "throughput": "204918", 
        "trail": "4"
      }, 
      "1/5/50-read": {
        "ratio": "50-read", 
        "threads": "1", 
        "throughput": "152091", 
        "trail": "5"
      }, 
      "1/5/90-read": {
        "ratio": "90-read", 
        "threads": "1", 
        "throughput": "203915", 
        "trail": "5"
      }, 
      "2/1/50-read": {
        "ratio": "50-read", 
        "threads": "2", 
        "throughput": "292420", 
        "trail": "1"
      }, 
      "2/1/90-read": {
        "ratio": "90-read", 
        "threads": "2", 
        "throughput": "410678", 
        "trail": "1"
      }, 
      "2/2/50-read": {
        "ratio": "50-read", 
        "threads": "2", 
        "throughput": "297068", 
        "trail": "2"
      }, 
      "2/2/90-read": {
        "ratio": "90-read", 
        "threads": "2", 
        "throughput": "407457", 
        "trail": "2"
      }, 
      "2/3/50-read": {
        "ratio": "50-read", 
        "threads": "2", 
        "throughput": "296384", 
        "trail": "3"
      }, 
      "2/3/90-read": {
        "ratio": "90-read", 
        "threads": "2", 
        "throughput": "408612", 
        "trail": "3"
      }, 
      "2/4/50-read": {
        "ratio": "50-read", 
        "threads": "2", 
        "throughput": "295530", 
        "trail": "4"
      }, 
      "2/4/90-read": {
        "ratio": "90-read", 
        "threads": "2", 
        "throughput": "403877", 
        "trail": "4"
      }, 
      "2/5/50-read": {
        "ratio": "50-read", 
        "threads": "2", 
        "throughput": "298085", 
        "trail": "5"
      }, 
      "2/5/90-read": {
        "ratio": "90-read", 
        "threads": "2", 
        "throughput": "411237", 
        "trail": "5"
      }, 
      "4/1/50-read": {
        "ratio": "50-read", 
        "threads": "4", 
        "throughput": "588457", 
        "trail": "1"
      }, 
      "4/1/90-read": {
        "ratio": "90-read", 
        "threads": "4", 
        "throughput": "812209", 
        "trail": "1"
      }, 
      "4/2/50-read": {
        "ratio": "50-read", 
        "threads": "4", 
        "throughput": "584593", 
        "trail": "2"
      }, 
      "4/2/90-read": {
        "ratio": "90-read", 
        "threads": "4", 
        "throughput": "808375", 
        "trail": "2"
      }, 
      "4/3/50-read": {
        "ratio": "50-read", 
        "threads": "4", 
        "throughput": "587533", 
        "trail": "3"
      }, 
      "4/3/90-read": {
        "ratio": "90-read", 
        "threads": "4", 
        "throughput": "815043", 
        "trail": "3"
      }, 
      "4/4/50-read": {
        "ratio": "50-read", 
        "threads": "4", 
        "throughput": "590439", 
        "trail": "4"
      }, 
      "4/4/90-read": {
        "ratio": "90-read", 
        "threads": "4", 
        "throughput": "816450", 
        "trail": "4"
      }, 
      "4/5/50-read": {
        "ratio": "50-read", 
        "threads": "4", 
        "throughput": "586888", 
        "trail": "5"
      }, 
      "4/5/90-read": {
        "ratio": "90-read", 
        "threads": "4", 
        "throughput": "818275", 
        "trail": "5"
      }, 
      "8/1/50-read": {
        "ratio": "50-read", 
        "threads": "8", 
        "throughput": "701899", 
        "trail": "1"
      }, 
      "8/1/90-read": {
        "ratio": "90-read", 
        "threads": "8", 
        "throughput": "926414", 
        "trail": "1"
      }, 
      "8/2/50-read": {
        "ratio": "50-read", 
        "threads": "8", 
        "throughput": "702187", 
        "trail": "2"
      }, 
      "8/2/90-read": {
        "ratio": "90-read", 
        "threads": "8", 
        "throughput": "890950", 
        "trail": "2"
      }, 
      "8/3/50-read": {
        "ratio": "50-read", 
        "threads": "8", 
        "throughput": "699760", 
        "trail": "3"
      }, 
      "8/3/90-read": {
        "ratio": "90-read", 
        "threads": "8", 
        "throughput": "933900", 
        "trail": "3"
      }, 
      "8/4/50-read": {
        "ratio": "50-read", 
        "threads": "8", 
        "throughput": "698468", 
        "trail": "4"
      }, 
      "8/4/90-read": {
        "ratio": "90-read", 
        "threads": "8", 
        "throughput": "873299", 
        "trail": "4"
      }, 
      "8/5/50-read": {
        "ratio": "50-read", 
        "threads": "8", 
        "throughput": "699290", 
        "trail": "5"
      }, 
      "8/5/90-read": {
        "ratio": "90-read", 
        "threads": "8", 
        "throughput": "928048", 
        "trail": "5"
      }
    }, 
    "eadr": {
      "//": {
        "ratio": "", 
        "threads": "", 
        "throughput": "", 
        "trail": ""
      }, 
      "1/1/50-read": {
        "ratio": "50-read", 
        "threads": "1", 
        "throughput": "159872", 
        "trail": "1"
      }, 
      "1/1/90-read": {
        "ratio": "90-read", 
        "threads": "1", 
        "throughput": "208725", 
        "trail": "1"
      }, 
      "1/2/50-read": {
        "ratio": "50-read", 
        "threads": "1", 
        "throughput": "159363", 
        "trail": "2"
      }, 
      "1/2/90-read": {
        "ratio": "90-read", 
        "threads": "1", 
        "throughput": "208160", 
        "trail": "2"
      }, 
      "1/3/50-read": {
        "ratio": "50-read", 
        "threads": "1", 
        "throughput": "159642", 
        "trail": "3"
      }, 
      "1/3/90-read": {
        "ratio": "90-read", 
        "threads": "1", 
        "throughput": "209030", 
        "trail": "3"
      }, 
      "1/4/50-read": {
        "ratio": "50-read", 
        "threads": "1", 
        "throughput": "159719", 
        "trail": "4"
      }, 
      "1/4/90-read": {
        "ratio": "90-read", 
        "threads": "1", 
        "throughput": "209205", 
        "trail": "4"
      }, 
      "1/5/50-read": {
        "ratio": "50-read", 
        "threads": "1", 
        "throughput": "159210", 
        "trail": "5"
      }, 
      "1/5/90-read": {
        "ratio": "90-read", 
        "threads": "1", 
        "throughput": "208377", 
        "trail": "5"
      }, 
      "2/1/50-read": {
        "ratio": "50-read", 
        "threads": "2", 
        "throughput": "314145", 
        "trail": "1"
      }, 
      "2/1/90-read": {
        "ratio": "90-read", 
        "threads": "2", 
        "throughput": "417636", 
        "trail": "1"
      }, 
      "2/2/50-read": {
        "ratio": "50-read", 
        "threads": "2", 
        "throughput": "312963", 
        "trail": "2"
      }, 
      "2/2/90-read": {
        "ratio": "90-read", 
        "threads": "2", 
        "throughput": "420661", 
        "trail": "2"
      }, 
      "2/3/50-read": {
        "ratio": "50-read", 
        "threads": "2", 
        "throughput": "312905", 
        "trail": "3"
      }, 
      "2/3/90-read": {
        "ratio": "90-read", 
        "threads": "2", 
        "throughput": "420997", 
        "trail": "3"
      }, 
      "2/4/50-read": {
        "ratio": "50-read", 
        "threads": "2", 
        "throughput": "310835", 
        "trail": "4"
      }, 
      "2/4/90-read": {
        "ratio": "90-read", 
        "threads": "2", 
        "throughput": "422509", 
        "trail": "4"
      }, 
      "2/5/50-read": {
        "ratio": "50-read", 
        "threads": "2", 
        "throughput": "311940", 
        "trail": "5"
      }, 
      "2/5/90-read": {
        "ratio": "90-read", 
        "threads": "2", 
        "throughput": "414680", 
        "trail": "5"
      }, 
      "4/1/50-read": {
        "ratio": "50-read", 
        "threads": "4", 
        "throughput": "616236", 
        "trail": "1"
      }, 
      "4/1/90-read": {
        "ratio": "90-read", 
        "threads": "4", 
        "throughput": "807435", 
        "trail": "1"
      }, 
      "4/2/50-read": {
        "ratio": "50-read", 
        "threads": "4", 
        "throughput": "609269", 
        "trail": "2"
      }, 
      "4/2/90-read": {
        "ratio": "90-read", 
        "threads": "4", 
        "throughput": "814436", 
        "trail": "2"
      }, 
      "4/3/50-read": {
        "ratio": "50-read", 
        "threads": "4", 
        "throughput": "608330", 
        "trail": "3"
      }, 
      "4/3/90-read": {
        "ratio": "90-read", 
        "threads": "4", 
        "throughput": "813011", 
        "trail": "3"
      }, 
      "4/4/50-read": {
        "ratio": "50-read", 
        "threads": "4", 
        "throughput": "611023", 
        "trail": "4"
      }, 
      "4/4/90-read": {
        "ratio": "90-read", 
        "threads": "4", 
        "throughput": "821454", 
        "trail": "4"
      }, 
      "4/5/50-read": {
        "ratio": "50-read", 
        "threads": "4", 
        "throughput": "613791", 
        "trail": "5"
      }, 
      "4/5/90-read": {
        "ratio": "90-read", 
        "threads": "4", 
        "throughput": "815417", 
        "trail": "5"
      }, 
      "8/1/50-read": {
        "ratio": "50-read", 
        "threads": "8", 
        "throughput": "753316", 
        "trail": "1"
      }, 
      "8/1/90-read": {
        "ratio": "90-read", 
        "threads": "8", 
        "throughput": "943531", 
        "trail": "1"
      }, 
      "8/2/50-read": {
        "ratio": "50-read", 
        "threads": "8", 
        "throughput": "752447", 
        "trail": "2"
      }, 
      "8/2/90-read": {
        "ratio": "90-read", 
        "threads": "8", 
        "throughput": "946974", 
        "trail": "2"
      }, 
      "8/3/50-read": {
        "ratio": "50-read", 
        "threads": "8", 
        "throughput": "752631", 
        "trail": "3"
      }, 
      "8/3/90-read": {
        "ratio": "90-read", 
        "threads": "8", 
        "throughput": "940125", 
        "trail": "3"
      }, 
      "8/4/50-read": {
        "ratio": "50-read", 
        "threads": "8", 
        "throughput": "755241", 
        "trail": "4"
      }, 
      "8/4/90-read": {
        "ratio": "90-read", 
        "threads": "8", 
        "throughput": "945483", 
        "trail": "4"
      }, 
      "8/5/50-read": {
        "ratio": "50-read", 
        "threads": "8", 
        "throughput": "754343", 
        "trail": "5"
      }, 
      "8/5/90-read": {
        "ratio": "90-read", 
        "threads": "8", 
        "throughput": "941541", 
        "trail": "5"
      }
    }, 
    "noadr": {
      "//": {
        "ratio": "", 
        "threads": "", 
        "throughput": "", 
        "trail": ""
      }, 
      "1/1/50-read": {
        "ratio": "50-read", 
        "threads": "1", 
        "throughput": "136482", 
        "trail": "1"
      }, 
      "1/1/90-read": {
        "ratio": "90-read", 
        "threads": "1", 
        "throughput": "200000", 
        "trail": "1"
      }, 
      "1/2/50-read": {
        "ratio": "50-read", 
        "threads": "1", 
        "throughput": "136203", 
        "trail": "2"
      }, 
      "1/2/90-read": {
        "ratio": "90-read", 
        "threads": "1", 
        "throughput": "196386", 
        "trail": "2"
      }, 
      "1/3/50-read": {
        "ratio": "50-read", 
        "threads": "1", 
        "throughput": "136017", 
        "trail": "3"
      }, 
      "1/3/90-read": {
        "ratio": "90-read", 
        "threads": "1", 
        "throughput": "198020", 
        "trail": "3"
      }, 
      "1/4/50-read": {
        "ratio": "50-read", 
        "threads": "1", 
        "throughput": "136388", 
        "trail": "4"
      }, 
      "1/4/90-read": {
        "ratio": "90-read", 
        "threads": "1", 
        "throughput": "196850", 
        "trail": "4"
      }, 
      "1/5/50-read": {
        "ratio": "50-read", 
        "threads": "1", 
        "throughput": "135740", 
        "trail": "5"
      }, 
      "1/5/90-read": {
        "ratio": "90-read", 
        "threads": "1", 
        "throughput": "198413", 
        "trail": "5"
      }, 
      "2/1/50-read": {
        "ratio": "50-read", 
        "threads": "2", 
        "throughput": "270222", 
        "trail": "1"
      }, 
      "2/1/90-read": {
        "ratio": "90-read", 
        "threads": "2", 
        "throughput": "391525", 
        "trail": "1"
      }, 
      "2/2/50-read": {
        "ratio": "50-read", 
        "threads": "2", 
        "throughput": "270930", 
        "trail": "2"
      }, 
      "2/2/90-read": {
        "ratio": "90-read", 
        "threads": "2", 
        "throughput": "393271", 
        "trail": "2"
      }, 
      "2/3/50-read": {
        "ratio": "50-read", 
        "threads": "2", 
        "throughput": "269326", 
        "trail": "3"
      }, 
      "2/3/90-read": {
        "ratio": "90-read", 
        "threads": "2", 
        "throughput": "396406", 
        "trail": "3"
      }, 
      "2/4/50-read": {
        "ratio": "50-read", 
        "threads": "2", 
        "throughput": "270435", 
        "trail": "4"
      }, 
      "2/4/90-read": {
        "ratio": "90-read", 
        "threads": "2", 
        "throughput": "400578", 
        "trail": "4"
      }, 
      "2/5/50-read": {
        "ratio": "50-read", 
        "threads": "2", 
        "throughput": "268312", 
        "trail": "5"
      }, 
      "2/5/90-read": {
        "ratio": "90-read", 
        "threads": "2", 
        "throughput": "398607", 
        "trail": "5"
      }, 
      "4/1/50-read": {
        "ratio": "50-read", 
        "threads": "4", 
        "throughput": "533022", 
        "trail": "1"
      }, 
      "4/1/90-read": {
        "ratio": "90-read", 
        "threads": "4", 
        "throughput": "785511", 
        "trail": "1"
      }, 
      "4/2/50-read": {
        "ratio": "50-read", 
        "threads": "4", 
        "throughput": "531402", 
        "trail": "2"
      }, 
      "4/2/90-read": {
        "ratio": "90-read", 
        "threads": "4", 
        "throughput": "785245", 
        "trail": "2"
      }, 
      "4/3/50-read": {
        "ratio": "50-read", 
        "threads": "4", 
        "throughput": "531110", 
        "trail": "3"
      }, 
      "4/3/90-read": {
        "ratio": "90-read", 
        "threads": "4", 
        "throughput": "787807", 
        "trail": "3"
      }, 
      "4/4/50-read": {
        "ratio": "50-read", 
        "threads": "4", 
        "throughput": "533281", 
        "trail": "4"
      }, 
      "4/4/90-read": {
        "ratio": "90-read", 
        "threads": "4", 
        "throughput": "787261", 
        "trail": "4"
      }, 
      "4/5/50-read": {
        "ratio": "50-read", 
        "threads": "4", 
        "throughput": "533884", 
        "trail": "5"
      }, 
      "4/5/90-read": {
        "ratio": "90-read", 
        "threads": "4", 
        "throughput": "782075", 
        "trail": "5"
      }, 
      "8/1/50-read": {
        "ratio": "50-read", 
        "threads": "8", 
        "throughput": "676757", 
        "trail": "1"
      }, 
      "8/1/90-read": {
        "ratio": "90-read", 
        "threads": "8", 
        "throughput": "929384", 
        "trail": "1"
      }, 
      "8/2/50-read": {
        "ratio": "50-read", 
        "threads": "8", 
        "throughput": "668404", 
        "trail": "2"
      }, 
      "8/2/90-read": {
        "ratio": "90-read", 
        "threads": "8", 
        "throughput": "922822", 
        "trail": "2"
      }, 
      "8/3/50-read": {
        "ratio": "50-read", 
        "threads": "8", 
        "throughput": "665618", 
        "trail": "3"
      }, 
      "8/3/90-read": {
        "ratio": "90-read", 
        "threads": "8", 
        "throughput": "822805", 
        "trail": "3"
      }, 
      "8/4/50-read": {
        "ratio": "50-read", 
        "threads": "8", 
        "throughput": "678409", 
        "trail": "4"
      }, 
      "8/4/90-read": {
        "ratio": "90-read", 
        "threads": "8", 
        "throughput": "803890", 
        "trail": "4"
      }, 
      "8/5/50-read": {
        "ratio": "50-read", 
        "threads": "8", 
        "throughput": "678540", 
        "trail": "5"
      }, 
      "8/5/90-read": {
        "ratio": "90-read", 
        "threads": "8", 
        "throughput": "802337", 
        "trail": "5"
      }
    }
  }, 
  "redo-inst": {
    "adr": {
      "//": {
        "ratio": "", 
        "threads": "", 
        "throughput": "", 
        "trail": ""
      }, 
      "1/1/50-read": {
        "ratio": "50-read", 
        "threads": "1", 
        "throughput": "117536", 
        "trail": "1"
      }, 
      "1/1/90-read": {
        "ratio": "90-read", 
        "threads": "1", 
        "throughput": "140726", 
        "trail": "1"
      }, 
      "1/2/50-read": {
        "ratio": "50-read", 
        "threads": "1", 
        "throughput": "117220", 
        "trail": "2"
      }, 
      "1/2/90-read": {
        "ratio": "90-read", 
        "threads": "1", 
        "throughput": "140371", 
        "trail": "2"
      }, 
      "1/3/50-read": {
        "ratio": "50-read", 
        "threads": "1", 
        "throughput": "118231", 
        "trail": "3"
      }, 
      "1/3/90-read": {
        "ratio": "90-read", 
        "threads": "1", 
        "throughput": "136593", 
        "trail": "3"
      }, 
      "1/4/50-read": {
        "ratio": "50-read", 
        "threads": "1", 
        "throughput": "118497", 
        "trail": "4"
      }, 
      "1/4/90-read": {
        "ratio": "90-read", 
        "threads": "1", 
        "throughput": "137382", 
        "trail": "4"
      }, 
      "1/5/50-read": {
        "ratio": "50-read", 
        "threads": "1", 
        "throughput": "117096", 
        "trail": "5"
      }, 
      "1/5/90-read": {
        "ratio": "90-read", 
        "threads": "1", 
        "throughput": "135446", 
        "trail": "5"
      }, 
      "2/1/50-read": {
        "ratio": "50-read", 
        "threads": "2", 
        "throughput": "234936", 
        "trail": "1"
      }, 
      "2/1/90-read": {
        "ratio": "90-read", 
        "threads": "2", 
        "throughput": "276396", 
        "trail": "1"
      }, 
      "2/2/50-read": {
        "ratio": "50-read", 
        "threads": "2", 
        "throughput": "234962", 
        "trail": "2"
      }, 
      "2/2/90-read": {
        "ratio": "90-read", 
        "threads": "2", 
        "throughput": "275636", 
        "trail": "2"
      }, 
      "2/3/50-read": {
        "ratio": "50-read", 
        "threads": "2", 
        "throughput": "234565", 
        "trail": "3"
      }, 
      "2/3/90-read": {
        "ratio": "90-read", 
        "threads": "2", 
        "throughput": "275767", 
        "trail": "3"
      }, 
      "2/4/50-read": {
        "ratio": "50-read", 
        "threads": "2", 
        "throughput": "234481", 
        "trail": "4"
      }, 
      "2/4/90-read": {
        "ratio": "90-read", 
        "threads": "2", 
        "throughput": "276111", 
        "trail": "4"
      }, 
      "2/5/50-read": {
        "ratio": "50-read", 
        "threads": "2", 
        "throughput": "234811", 
        "trail": "5"
      }, 
      "2/5/90-read": {
        "ratio": "90-read", 
        "threads": "2", 
        "throughput": "275582", 
        "trail": "5"
      }, 
      "4/1/50-read": {
        "ratio": "50-read", 
        "threads": "4", 
        "throughput": "460457", 
        "trail": "1"
      }, 
      "4/1/90-read": {
        "ratio": "90-read", 
        "threads": "4", 
        "throughput": "549313", 
        "trail": "1"
      }, 
      "4/2/50-read": {
        "ratio": "50-read", 
        "threads": "4", 
        "throughput": "458253", 
        "trail": "2"
      }, 
      "4/2/90-read": {
        "ratio": "90-read", 
        "threads": "4", 
        "throughput": "541601", 
        "trail": "2"
      }, 
      "4/3/50-read": {
        "ratio": "50-read", 
        "threads": "4", 
        "throughput": "463535", 
        "trail": "3"
      }, 
      "4/3/90-read": {
        "ratio": "90-read", 
        "threads": "4", 
        "throughput": "543737", 
        "trail": "3"
      }, 
      "4/4/50-read": {
        "ratio": "50-read", 
        "threads": "4", 
        "throughput": "458695", 
        "trail": "4"
      }, 
      "4/4/90-read": {
        "ratio": "90-read", 
        "threads": "4", 
        "throughput": "541995", 
        "trail": "4"
      }, 
      "4/5/50-read": {
        "ratio": "50-read", 
        "threads": "4", 
        "throughput": "459822", 
        "trail": "5"
      }, 
      "4/5/90-read": {
        "ratio": "90-read", 
        "threads": "4", 
        "throughput": "548367", 
        "trail": "5"
      }, 
      "8/1/50-read": {
        "ratio": "50-read", 
        "threads": "8", 
        "throughput": "627842", 
        "trail": "1"
      }, 
      "8/1/90-read": {
        "ratio": "90-read", 
        "threads": "8", 
        "throughput": "666968", 
        "trail": "1"
      }, 
      "8/2/50-read": {
        "ratio": "50-read", 
        "threads": "8", 
        "throughput": "627949", 
        "trail": "2"
      }, 
      "8/2/90-read": {
        "ratio": "90-read", 
        "threads": "8", 
        "throughput": "666533", 
        "trail": "2"
      }, 
      "8/3/50-read": {
        "ratio": "50-read", 
        "threads": "8", 
        "throughput": "627826", 
        "trail": "3"
      }, 
      "8/3/90-read": {
        "ratio": "90-read", 
        "threads": "8", 
        "throughput": "665494", 
        "trail": "3"
      }, 
      "8/4/50-read": {
        "ratio": "50-read", 
        "threads": "8", 
        "throughput": "626033", 
        "trail": "4"
      }, 
      "8/4/90-read": {
        "ratio": "90-read", 
        "threads": "8", 
        "throughput": "665924", 
        "trail": "4"
      }, 
      "8/5/50-read": {
        "ratio": "50-read", 
        "threads": "8", 
        "throughput": "626031", 
        "trail": "5"
      }, 
      "8/5/90-read": {
        "ratio": "90-read", 
        "threads": "8", 
        "throughput": "666378", 
        "trail": "5"
      }
    }, 
    "eadr": {
      "//": {
        "ratio": "", 
        "threads": "", 
        "throughput": "", 
        "trail": ""
      }, 
      "1/1/50-read": {
        "ratio": "50-read", 
        "threads": "1", 
        "throughput": "139005", 
        "trail": "1"
      }, 
      "1/1/90-read": {
        "ratio": "90-read", 
        "threads": "1", 
        "throughput": "168237", 
        "trail": "1"
      }, 
      "1/2/50-read": {
        "ratio": "50-read", 
        "threads": "1", 
        "throughput": "137382", 
        "trail": "2"
      }, 
      "1/2/90-read": {
        "ratio": "90-read", 
        "threads": "1", 
        "throughput": "166945", 
        "trail": "2"
      }, 
      "1/3/50-read": {
        "ratio": "50-read", 
        "threads": "1", 
        "throughput": "138198", 
        "trail": "3"
      }, 
      "1/3/90-read": {
        "ratio": "90-read", 
        "threads": "1", 
        "throughput": "165125", 
        "trail": "3"
      }, 
      "1/4/50-read": {
        "ratio": "50-read", 
        "threads": "1", 
        "throughput": "138889", 
        "trail": "4"
      }, 
      "1/4/90-read": {
        "ratio": "90-read", 
        "threads": "1", 
        "throughput": "167001", 
        "trail": "4"
      }, 
      "1/5/50-read": {
        "ratio": "50-read", 
        "threads": "1", 
        "throughput": "138947", 
        "trail": "5"
      }, 
      "1/5/90-read": {
        "ratio": "90-read", 
        "threads": "1", 
        "throughput": "163639", 
        "trail": "5"
      }, 
      "2/1/50-read": {
        "ratio": "50-read", 
        "threads": "2", 
        "throughput": "270502", 
        "trail": "1"
      }, 
      "2/1/90-read": {
        "ratio": "90-read", 
        "threads": "2", 
        "throughput": "331078", 
        "trail": "1"
      }, 
      "2/2/50-read": {
        "ratio": "50-read", 
        "threads": "2", 
        "throughput": "269667", 
        "trail": "2"
      }, 
      "2/2/90-read": {
        "ratio": "90-read", 
        "threads": "2", 
        "throughput": "331053", 
        "trail": "2"
      }, 
      "2/3/50-read": {
        "ratio": "50-read", 
        "threads": "2", 
        "throughput": "270424", 
        "trail": "3"
      }, 
      "2/3/90-read": {
        "ratio": "90-read", 
        "threads": "2", 
        "throughput": "326473", 
        "trail": "3"
      }, 
      "2/4/50-read": {
        "ratio": "50-read", 
        "threads": "2", 
        "throughput": "270070", 
        "trail": "4"
      }, 
      "2/4/90-read": {
        "ratio": "90-read", 
        "threads": "2", 
        "throughput": "327004", 
        "trail": "4"
      }, 
      "2/5/50-read": {
        "ratio": "50-read", 
        "threads": "2", 
        "throughput": "270343", 
        "trail": "5"
      }, 
      "2/5/90-read": {
        "ratio": "90-read", 
        "threads": "2", 
        "throughput": "328851", 
        "trail": "5"
      }, 
      "4/1/50-read": {
        "ratio": "50-read", 
        "threads": "4", 
        "throughput": "536561", 
        "trail": "1"
      }, 
      "4/1/90-read": {
        "ratio": "90-read", 
        "threads": "4", 
        "throughput": "656063", 
        "trail": "1"
      }, 
      "4/2/50-read": {
        "ratio": "50-read", 
        "threads": "4", 
        "throughput": "539402", 
        "trail": "2"
      }, 
      "4/2/90-read": {
        "ratio": "90-read", 
        "threads": "4", 
        "throughput": "644125", 
        "trail": "2"
      }, 
      "4/3/50-read": {
        "ratio": "50-read", 
        "threads": "4", 
        "throughput": "544043", 
        "trail": "3"
      }, 
      "4/3/90-read": {
        "ratio": "90-read", 
        "threads": "4", 
        "throughput": "652850", 
        "trail": "3"
      }, 
      "4/4/50-read": {
        "ratio": "50-read", 
        "threads": "4", 
        "throughput": "537129", 
        "trail": "4"
      }, 
      "4/4/90-read": {
        "ratio": "90-read", 
        "threads": "4", 
        "throughput": "655180", 
        "trail": "4"
      }, 
      "4/5/50-read": {
        "ratio": "50-read", 
        "threads": "4", 
        "throughput": "536126", 
        "trail": "5"
      }, 
      "4/5/90-read": {
        "ratio": "90-read", 
        "threads": "4", 
        "throughput": "646392", 
        "trail": "5"
      }, 
      "8/1/50-read": {
        "ratio": "50-read", 
        "threads": "8", 
        "throughput": "697816", 
        "trail": "1"
      }, 
      "8/1/90-read": {
        "ratio": "90-read", 
        "threads": "8", 
        "throughput": "747085", 
        "trail": "1"
      }, 
      "8/2/50-read": {
        "ratio": "50-read", 
        "threads": "8", 
        "throughput": "698603", 
        "trail": "2"
      }, 
      "8/2/90-read": {
        "ratio": "90-read", 
        "threads": "8", 
        "throughput": "725622", 
        "trail": "2"
      }, 
      "8/3/50-read": {
        "ratio": "50-read", 
        "threads": "8", 
        "throughput": "696490", 
        "trail": "3"
      }, 
      "8/3/90-read": {
        "ratio": "90-read", 
        "threads": "8", 
        "throughput": "764613", 
        "trail": "3"
      }, 
      "8/4/50-read": {
        "ratio": "50-read", 
        "threads": "8", 
        "throughput": "684612", 
        "trail": "4"
      }, 
      "8/4/90-read": {
        "ratio": "90-read", 
        "threads": "8", 
        "throughput": "730254", 
        "trail": "4"
      }, 
      "8/5/50-read": {
        "ratio": "50-read", 
        "threads": "8", 
        "throughput": "684011", 
        "trail": "5"
      }, 
      "8/5/90-read": {
        "ratio": "90-read", 
        "threads": "8", 
        "throughput": "738978", 
        "trail": "5"
      }
    }, 
    "noadr": {
      "//": {
        "ratio": "", 
        "threads": "", 
        "throughput": "", 
        "trail": ""
      }, 
      "1/1/50-read": {
        "ratio": "50-read", 
        "threads": "1", 
        "throughput": "88175.6", 
        "trail": "1"
      }, 
      "1/1/90-read": {
        "ratio": "90-read", 
        "threads": "1", 
        "throughput": "97914.4", 
        "trail": "1"
      }, 
      "1/2/50-read": {
        "ratio": "50-read", 
        "threads": "1", 
        "throughput": "87680.8", 
        "trail": "2"
      }, 
      "1/2/90-read": {
        "ratio": "90-read", 
        "threads": "1", 
        "throughput": "97991.2", 
        "trail": "2"
      }, 
      "1/3/50-read": {
        "ratio": "50-read", 
        "threads": "1", 
        "throughput": "88323.6", 
        "trail": "3"
      }, 
      "1/3/90-read": {
        "ratio": "90-read", 
        "threads": "1", 
        "throughput": "97627.6", 
        "trail": "3"
      }, 
      "1/4/50-read": {
        "ratio": "50-read", 
        "threads": "1", 
        "throughput": "87865.7", 
        "trail": "4"
      }, 
      "1/4/90-read": {
        "ratio": "90-read", 
        "threads": "1", 
        "throughput": "97541.9", 
        "trail": "4"
      }, 
      "1/5/50-read": {
        "ratio": "50-read", 
        "threads": "1", 
        "throughput": "88144.6", 
        "trail": "5"
      }, 
      "1/5/90-read": {
        "ratio": "90-read", 
        "threads": "1", 
        "throughput": "97904.8", 
        "trail": "5"
      }, 
      "2/1/50-read": {
        "ratio": "50-read", 
        "threads": "2", 
        "throughput": "176398", 
        "trail": "1"
      }, 
      "2/1/90-read": {
        "ratio": "90-read", 
        "threads": "2", 
        "throughput": "200592", 
        "trail": "1"
      }, 
      "2/2/50-read": {
        "ratio": "50-read", 
        "threads": "2", 
        "throughput": "176492", 
        "trail": "2"
      }, 
      "2/2/90-read": {
        "ratio": "90-read", 
        "threads": "2", 
        "throughput": "199394", 
        "trail": "2"
      }, 
      "2/3/50-read": {
        "ratio": "50-read", 
        "threads": "2", 
        "throughput": "175894", 
        "trail": "3"
      }, 
      "2/3/90-read": {
        "ratio": "90-read", 
        "threads": "2", 
        "throughput": "199127", 
        "trail": "3"
      }, 
      "2/4/50-read": {
        "ratio": "50-read", 
        "threads": "2", 
        "throughput": "176377", 
        "trail": "4"
      }, 
      "2/4/90-read": {
        "ratio": "90-read", 
        "threads": "2", 
        "throughput": "200403", 
        "trail": "4"
      }, 
      "2/5/50-read": {
        "ratio": "50-read", 
        "threads": "2", 
        "throughput": "175101", 
        "trail": "5"
      }, 
      "2/5/90-read": {
        "ratio": "90-read", 
        "threads": "2", 
        "throughput": "199761", 
        "trail": "5"
      }, 
      "4/1/50-read": {
        "ratio": "50-read", 
        "threads": "4", 
        "throughput": "348040", 
        "trail": "1"
      }, 
      "4/1/90-read": {
        "ratio": "90-read", 
        "threads": "4", 
        "throughput": "397664", 
        "trail": "1"
      }, 
      "4/2/50-read": {
        "ratio": "50-read", 
        "threads": "4", 
        "throughput": "348038", 
        "trail": "2"
      }, 
      "4/2/90-read": {
        "ratio": "90-read", 
        "threads": "4", 
        "throughput": "394686", 
        "trail": "2"
      }, 
      "4/3/50-read": {
        "ratio": "50-read", 
        "threads": "4", 
        "throughput": "348321", 
        "trail": "3"
      }, 
      "4/3/90-read": {
        "ratio": "90-read", 
        "threads": "4", 
        "throughput": "397902", 
        "trail": "3"
      }, 
      "4/4/50-read": {
        "ratio": "50-read", 
        "threads": "4", 
        "throughput": "348156", 
        "trail": "4"
      }, 
      "4/4/90-read": {
        "ratio": "90-read", 
        "threads": "4", 
        "throughput": "397836", 
        "trail": "4"
      }, 
      "4/5/50-read": {
        "ratio": "50-read", 
        "threads": "4", 
        "throughput": "348062", 
        "trail": "5"
      }, 
      "4/5/90-read": {
        "ratio": "90-read", 
        "threads": "4", 
        "throughput": "397189", 
        "trail": "5"
      }, 
      "8/1/50-read": {
        "ratio": "50-read", 
        "threads": "8", 
        "throughput": "515132", 
        "trail": "1"
      }, 
      "8/1/90-read": {
        "ratio": "90-read", 
        "threads": "8", 
        "throughput": "563611", 
        "trail": "1"
      }, 
      "8/2/50-read": {
        "ratio": "50-read", 
        "threads": "8", 
        "throughput": "515642", 
        "trail": "2"
      }, 
      "8/2/90-read": {
        "ratio": "90-read", 
        "threads": "8", 
        "throughput": "563990", 
        "trail": "2"
      }, 
      "8/3/50-read": {
        "ratio": "50-read", 
        "threads": "8", 
        "throughput": "521107", 
        "trail": "3"
      }, 
      "8/3/90-read": {
        "ratio": "90-read", 
        "threads": "8", 
        "throughput": "562803", 
        "trail": "3"
      }, 
      "8/4/50-read": {
        "ratio": "50-read", 
        "threads": "8", 
        "throughput": "521193", 
        "trail": "4"
      }, 
      "8/4/90-read": {
        "ratio": "90-read", 
        "threads": "8", 
        "throughput": "564792", 
        "trail": "4"
      }, 
      "8/5/50-read": {
        "ratio": "50-read", 
        "threads": "8", 
        "throughput": "520014", 
        "trail": "5"
      }, 
      "8/5/90-read": {
        "ratio": "90-read", 
        "threads": "8", 
        "throughput": "565874", 
        "trail": "5"
      }
    }
  }, 
  "undo": {
    "adr": {
      "//": {
        "ratio": "", 
        "threads": "", 
        "throughput": "", 
        "trail": ""
      }, 
      "1/1/50-read": {
        "ratio": "50-read", 
        "threads": "1", 
        "throughput": "150534", 
        "trail": "1"
      }, 
      "1/1/90-read": {
        "ratio": "90-read", 
        "threads": "1", 
        "throughput": "207340", 
        "trail": "1"
      }, 
      "1/2/50-read": {
        "ratio": "50-read", 
        "threads": "1", 
        "throughput": "148346", 
        "trail": "2"
      }, 
      "1/2/90-read": {
        "ratio": "90-read", 
        "threads": "1", 
        "throughput": "205804", 
        "trail": "2"
      }, 
      "1/3/50-read": {
        "ratio": "50-read", 
        "threads": "1", 
        "throughput": "148434", 
        "trail": "3"
      }, 
      "1/3/90-read": {
        "ratio": "90-read", 
        "threads": "1", 
        "throughput": "206058", 
        "trail": "3"
      }, 
      "1/4/50-read": {
        "ratio": "50-read", 
        "threads": "1", 
        "throughput": "149076", 
        "trail": "4"
      }, 
      "1/4/90-read": {
        "ratio": "90-read", 
        "threads": "1", 
        "throughput": "206954", 
        "trail": "4"
      }, 
      "1/5/50-read": {
        "ratio": "50-read", 
        "threads": "1", 
        "throughput": "149098", 
        "trail": "5"
      }, 
      "1/5/90-read": {
        "ratio": "90-read", 
        "threads": "1", 
        "throughput": "208117", 
        "trail": "5"
      }, 
      "2/1/50-read": {
        "ratio": "50-read", 
        "threads": "2", 
        "throughput": "299591", 
        "trail": "1"
      }, 
      "2/1/90-read": {
        "ratio": "90-read", 
        "threads": "2", 
        "throughput": "409811", 
        "trail": "1"
      }, 
      "2/2/50-read": {
        "ratio": "50-read", 
        "threads": "2", 
        "throughput": "300057", 
        "trail": "2"
      }, 
      "2/2/90-read": {
        "ratio": "90-read", 
        "threads": "2", 
        "throughput": "403058", 
        "trail": "2"
      }, 
      "2/3/50-read": {
        "ratio": "50-read", 
        "threads": "2", 
        "throughput": "301807", 
        "trail": "3"
      }, 
      "2/3/90-read": {
        "ratio": "90-read", 
        "threads": "2", 
        "throughput": "408085", 
        "trail": "3"
      }, 
      "2/4/50-read": {
        "ratio": "50-read", 
        "threads": "2", 
        "throughput": "300713", 
        "trail": "4"
      }, 
      "2/4/90-read": {
        "ratio": "90-read", 
        "threads": "2", 
        "throughput": "415269", 
        "trail": "4"
      }, 
      "2/5/50-read": {
        "ratio": "50-read", 
        "threads": "2", 
        "throughput": "299181", 
        "trail": "5"
      }, 
      "2/5/90-read": {
        "ratio": "90-read", 
        "threads": "2", 
        "throughput": "408982", 
        "trail": "5"
      }, 
      "4/1/50-read": {
        "ratio": "50-read", 
        "threads": "4", 
        "throughput": "578949", 
        "trail": "1"
      }, 
      "4/1/90-read": {
        "ratio": "90-read", 
        "threads": "4", 
        "throughput": "808533", 
        "trail": "1"
      }, 
      "4/2/50-read": {
        "ratio": "50-read", 
        "threads": "4", 
        "throughput": "583461", 
        "trail": "2"
      }, 
      "4/2/90-read": {
        "ratio": "90-read", 
        "threads": "4", 
        "throughput": "812816", 
        "trail": "2"
      }, 
      "4/3/50-read": {
        "ratio": "50-read", 
        "threads": "4", 
        "throughput": "583036", 
        "trail": "3"
      }, 
      "4/3/90-read": {
        "ratio": "90-read", 
        "threads": "4", 
        "throughput": "807177", 
        "trail": "3"
      }, 
      "4/4/50-read": {
        "ratio": "50-read", 
        "threads": "4", 
        "throughput": "580162", 
        "trail": "4"
      }, 
      "4/4/90-read": {
        "ratio": "90-read", 
        "threads": "4", 
        "throughput": "804266", 
        "trail": "4"
      }, 
      "4/5/50-read": {
        "ratio": "50-read", 
        "threads": "4", 
        "throughput": "584481", 
        "trail": "5"
      }, 
      "4/5/90-read": {
        "ratio": "90-read", 
        "threads": "4", 
        "throughput": "804922", 
        "trail": "5"
      }, 
      "8/1/50-read": {
        "ratio": "50-read", 
        "threads": "8", 
        "throughput": "730855", 
        "trail": "1"
      }, 
      "8/1/90-read": {
        "ratio": "90-read", 
        "threads": "8", 
        "throughput": "951216", 
        "trail": "1"
      }, 
      "8/2/50-read": {
        "ratio": "50-read", 
        "threads": "8", 
        "throughput": "734983", 
        "trail": "2"
      }, 
      "8/2/90-read": {
        "ratio": "90-read", 
        "threads": "8", 
        "throughput": "950666", 
        "trail": "2"
      }, 
      "8/3/50-read": {
        "ratio": "50-read", 
        "threads": "8", 
        "throughput": "733025", 
        "trail": "3"
      }, 
      "8/3/90-read": {
        "ratio": "90-read", 
        "threads": "8", 
        "throughput": "945505", 
        "trail": "3"
      }, 
      "8/4/50-read": {
        "ratio": "50-read", 
        "threads": "8", 
        "throughput": "735990", 
        "trail": "4"
      }, 
      "8/4/90-read": {
        "ratio": "90-read", 
        "threads": "8", 
        "throughput": "944849", 
        "trail": "4"
      }, 
      "8/5/50-read": {
        "ratio": "50-read", 
        "threads": "8", 
        "throughput": "735021", 
        "trail": "5"
      }, 
      "8/5/90-read": {
        "ratio": "90-read", 
        "threads": "8", 
        "throughput": "945946", 
        "trail": "5"
      }
    }, 
    "eadr": {
      "//": {
        "ratio": "", 
        "threads": "", 
        "throughput": "", 
        "trail": ""
      }, 
      "1/1/50-read": {
        "ratio": "50-read", 
        "threads": "1", 
        "throughput": "158554", 
        "trail": "1"
      }, 
      "1/1/90-read": {
        "ratio": "90-read", 
        "threads": "1", 
        "throughput": "215146", 
        "trail": "1"
      }, 
      "1/2/50-read": {
        "ratio": "50-read", 
        "threads": "1", 
        "throughput": "158178", 
        "trail": "2"
      }, 
      "1/2/90-read": {
        "ratio": "90-read", 
        "threads": "1", 
        "throughput": "211461", 
        "trail": "2"
      }, 
      "1/3/50-read": {
        "ratio": "50-read", 
        "threads": "1", 
        "throughput": "158253", 
        "trail": "3"
      }, 
      "1/3/90-read": {
        "ratio": "90-read", 
        "threads": "1", 
        "throughput": "215285", 
        "trail": "3"
      }, 
      "1/4/50-read": {
        "ratio": "50-read", 
        "threads": "1", 
        "throughput": "159847", 
        "trail": "4"
      }, 
      "1/4/90-read": {
        "ratio": "90-read", 
        "threads": "1", 
        "throughput": "213038", 
        "trail": "4"
      }, 
      "1/5/50-read": {
        "ratio": "50-read", 
        "threads": "1", 
        "throughput": "159388", 
        "trail": "5"
      }, 
      "1/5/90-read": {
        "ratio": "90-read", 
        "threads": "1", 
        "throughput": "212766", 
        "trail": "5"
      }, 
      "2/1/50-read": {
        "ratio": "50-read", 
        "threads": "2", 
        "throughput": "317713", 
        "trail": "1"
      }, 
      "2/1/90-read": {
        "ratio": "90-read", 
        "threads": "2", 
        "throughput": "422586", 
        "trail": "1"
      }, 
      "2/2/50-read": {
        "ratio": "50-read", 
        "threads": "2", 
        "throughput": "321136", 
        "trail": "2"
      }, 
      "2/2/90-read": {
        "ratio": "90-read", 
        "threads": "2", 
        "throughput": "421293", 
        "trail": "2"
      }, 
      "2/3/50-read": {
        "ratio": "50-read", 
        "threads": "2", 
        "throughput": "318481", 
        "trail": "3"
      }, 
      "2/3/90-read": {
        "ratio": "90-read", 
        "threads": "2", 
        "throughput": "427443", 
        "trail": "3"
      }, 
      "2/4/50-read": {
        "ratio": "50-read", 
        "threads": "2", 
        "throughput": "318675", 
        "trail": "4"
      }, 
      "2/4/90-read": {
        "ratio": "90-read", 
        "threads": "2", 
        "throughput": "422888", 
        "trail": "4"
      }, 
      "2/5/50-read": {
        "ratio": "50-read", 
        "threads": "2", 
        "throughput": "319869", 
        "trail": "5"
      }, 
      "2/5/90-read": {
        "ratio": "90-read", 
        "threads": "2", 
        "throughput": "423620", 
        "trail": "5"
      }, 
      "4/1/50-read": {
        "ratio": "50-read", 
        "threads": "4", 
        "throughput": "620874", 
        "trail": "1"
      }, 
      "4/1/90-read": {
        "ratio": "90-read", 
        "threads": "4", 
        "throughput": "823758", 
        "trail": "1"
      }, 
      "4/2/50-read": {
        "ratio": "50-read", 
        "threads": "4", 
        "throughput": "612393", 
        "trail": "2"
      }, 
      "4/2/90-read": {
        "ratio": "90-read", 
        "threads": "4", 
        "throughput": "828097", 
        "trail": "2"
      }, 
      "4/3/50-read": {
        "ratio": "50-read", 
        "threads": "4", 
        "throughput": "615944", 
        "trail": "3"
      }, 
      "4/3/90-read": {
        "ratio": "90-read", 
        "threads": "4", 
        "throughput": "830425", 
        "trail": "3"
      }, 
      "4/4/50-read": {
        "ratio": "50-read", 
        "threads": "4", 
        "throughput": "617383", 
        "trail": "4"
      }, 
      "4/4/90-read": {
        "ratio": "90-read", 
        "threads": "4", 
        "throughput": "844255", 
        "trail": "4"
      }, 
      "4/5/50-read": {
        "ratio": "50-read", 
        "threads": "4", 
        "throughput": "615187", 
        "trail": "5"
      }, 
      "4/5/90-read": {
        "ratio": "90-read", 
        "threads": "4", 
        "throughput": "833374", 
        "trail": "5"
      }, 
      "8/1/50-read": {
        "ratio": "50-read", 
        "threads": "8", 
        "throughput": "727187", 
        "trail": "1"
      }, 
      "8/1/90-read": {
        "ratio": "90-read", 
        "threads": "8", 
        "throughput": "957713", 
        "trail": "1"
      }, 
      "8/2/50-read": {
        "ratio": "50-read", 
        "threads": "8", 
        "throughput": "718703", 
        "trail": "2"
      }, 
      "8/2/90-read": {
        "ratio": "90-read", 
        "threads": "8", 
        "throughput": "962312", 
        "trail": "2"
      }, 
      "8/3/50-read": {
        "ratio": "50-read", 
        "threads": "8", 
        "throughput": "715874", 
        "trail": "3"
      }, 
      "8/3/90-read": {
        "ratio": "90-read", 
        "threads": "8", 
        "throughput": "956072", 
        "trail": "3"
      }, 
      "8/4/50-read": {
        "ratio": "50-read", 
        "threads": "8", 
        "throughput": "719672", 
        "trail": "4"
      }, 
      "8/4/90-read": {
        "ratio": "90-read", 
        "threads": "8", 
        "throughput": "953436", 
        "trail": "4"
      }, 
      "8/5/50-read": {
        "ratio": "50-read", 
        "threads": "8", 
        "throughput": "705131", 
        "trail": "5"
      }, 
      "8/5/90-read": {
        "ratio": "90-read", 
        "threads": "8", 
        "throughput": "956022", 
        "trail": "5"
      }
    }, 
    "noadr": {
      "//": {
        "ratio": "", 
        "threads": "", 
        "throughput": "", 
        "trail": ""
      }, 
      "1/1/50-read": {
        "ratio": "50-read", 
        "threads": "1", 
        "throughput": "133905", 
        "trail": "1"
      }, 
      "1/1/90-read": {
        "ratio": "90-read", 
        "threads": "1", 
        "throughput": "198098", 
        "trail": "1"
      }, 
      "1/2/50-read": {
        "ratio": "50-read", 
        "threads": "1", 
        "throughput": "133511", 
        "trail": "2"
      }, 
      "1/2/90-read": {
        "ratio": "90-read", 
        "threads": "1", 
        "throughput": "197355", 
        "trail": "2"
      }, 
      "1/3/50-read": {
        "ratio": "50-read", 
        "threads": "1", 
        "throughput": "134210", 
        "trail": "3"
      }, 
      "1/3/90-read": {
        "ratio": "90-read", 
        "threads": "1", 
        "throughput": "197511", 
        "trail": "3"
      }, 
      "1/4/50-read": {
        "ratio": "50-read", 
        "threads": "1", 
        "throughput": "133547", 
        "trail": "4"
      }, 
      "1/4/90-read": {
        "ratio": "90-read", 
        "threads": "1", 
        "throughput": "197316", 
        "trail": "4"
      }, 
      "1/5/50-read": {
        "ratio": "50-read", 
        "threads": "1", 
        "throughput": "134590", 
        "trail": "5"
      }, 
      "1/5/90-read": {
        "ratio": "90-read", 
        "threads": "1", 
        "throughput": "198570", 
        "trail": "5"
      }, 
      "2/1/50-read": {
        "ratio": "50-read", 
        "threads": "2", 
        "throughput": "261096", 
        "trail": "1"
      }, 
      "2/1/90-read": {
        "ratio": "90-read", 
        "threads": "2", 
        "throughput": "403764", 
        "trail": "1"
      }, 
      "2/2/50-read": {
        "ratio": "50-read", 
        "threads": "2", 
        "throughput": "262578", 
        "trail": "2"
      }, 
      "2/2/90-read": {
        "ratio": "90-read", 
        "threads": "2", 
        "throughput": "399880", 
        "trail": "2"
      }, 
      "2/3/50-read": {
        "ratio": "50-read", 
        "threads": "2", 
        "throughput": "261268", 
        "trail": "3"
      }, 
      "2/3/90-read": {
        "ratio": "90-read", 
        "threads": "2", 
        "throughput": "403796", 
        "trail": "3"
      }, 
      "2/4/50-read": {
        "ratio": "50-read", 
        "threads": "2", 
        "throughput": "262596", 
        "trail": "4"
      }, 
      "2/4/90-read": {
        "ratio": "90-read", 
        "threads": "2", 
        "throughput": "407212", 
        "trail": "4"
      }, 
      "2/5/50-read": {
        "ratio": "50-read", 
        "threads": "2", 
        "throughput": "262770", 
        "trail": "5"
      }, 
      "2/5/90-read": {
        "ratio": "90-read", 
        "threads": "2", 
        "throughput": "403489", 
        "trail": "5"
      }, 
      "4/1/50-read": {
        "ratio": "50-read", 
        "threads": "4", 
        "throughput": "514120", 
        "trail": "1"
      }, 
      "4/1/90-read": {
        "ratio": "90-read", 
        "threads": "4", 
        "throughput": "786361", 
        "trail": "1"
      }, 
      "4/2/50-read": {
        "ratio": "50-read", 
        "threads": "4", 
        "throughput": "507350", 
        "trail": "2"
      }, 
      "4/2/90-read": {
        "ratio": "90-read", 
        "threads": "4", 
        "throughput": "787701", 
        "trail": "2"
      }, 
      "4/3/50-read": {
        "ratio": "50-read", 
        "threads": "4", 
        "throughput": "514515", 
        "trail": "3"
      }, 
      "4/3/90-read": {
        "ratio": "90-read", 
        "threads": "4", 
        "throughput": "788737", 
        "trail": "3"
      }, 
      "4/4/50-read": {
        "ratio": "50-read", 
        "threads": "4", 
        "throughput": "513637", 
        "trail": "4"
      }, 
      "4/4/90-read": {
        "ratio": "90-read", 
        "threads": "4", 
        "throughput": "788974", 
        "trail": "4"
      }, 
      "4/5/50-read": {
        "ratio": "50-read", 
        "threads": "4", 
        "throughput": "516346", 
        "trail": "5"
      }, 
      "4/5/90-read": {
        "ratio": "90-read", 
        "threads": "4", 
        "throughput": "788754", 
        "trail": "5"
      }, 
      "8/1/50-read": {
        "ratio": "50-read", 
        "threads": "8", 
        "throughput": "661606", 
        "trail": "1"
      }, 
      "8/1/90-read": {
        "ratio": "90-read", 
        "threads": "8", 
        "throughput": "819514", 
        "trail": "1"
      }, 
      "8/2/50-read": {
        "ratio": "50-read", 
        "threads": "8", 
        "throughput": "663829", 
        "trail": "2"
      }, 
      "8/2/90-read": {
        "ratio": "90-read", 
        "threads": "8", 
        "throughput": "807266", 
        "trail": "2"
      }, 
      "8/3/50-read": {
        "ratio": "50-read", 
        "threads": "8", 
        "throughput": "669189", 
        "trail": "3"
      }, 
      "8/3/90-read": {
        "ratio": "90-read", 
        "threads": "8", 
        "throughput": "923572", 
        "trail": "3"
      }, 
      "8/4/50-read": {
        "ratio": "50-read", 
        "threads": "8", 
        "throughput": "679888", 
        "trail": "4"
      }, 
      "8/4/90-read": {
        "ratio": "90-read", 
        "threads": "8", 
        "throughput": "858930", 
        "trail": "4"
      }, 
      "8/5/50-read": {
        "ratio": "50-read", 
        "threads": "8", 
        "throughput": "672275", 
        "trail": "5"
      }, 
      "8/5/90-read": {
        "ratio": "90-read", 
        "threads": "8", 
        "throughput": "888124", 
        "trail": "5"
      }
    }
  }, 
  "undo-inst": {
    "adr": {
      "//": {
        "ratio": "", 
        "threads": "", 
        "throughput": "", 
        "trail": ""
      }, 
      "1/1/50-read": {
        "ratio": "50-read", 
        "threads": "1", 
        "throughput": "124039", 
        "trail": "1"
      }, 
      "1/1/90-read": {
        "ratio": "90-read", 
        "threads": "1", 
        "throughput": "150060", 
        "trail": "1"
      }, 
      "1/2/50-read": {
        "ratio": "50-read", 
        "threads": "1", 
        "throughput": "122070", 
        "trail": "2"
      }, 
      "1/2/90-read": {
        "ratio": "90-read", 
        "threads": "1", 
        "throughput": "149723", 
        "trail": "2"
      }, 
      "1/3/50-read": {
        "ratio": "50-read", 
        "threads": "1", 
        "throughput": "122895", 
        "trail": "3"
      }, 
      "1/3/90-read": {
        "ratio": "90-read", 
        "threads": "1", 
        "throughput": "147754", 
        "trail": "3"
      }, 
      "1/4/50-read": {
        "ratio": "50-read", 
        "threads": "1", 
        "throughput": "123977", 
        "trail": "4"
      }, 
      "1/4/90-read": {
        "ratio": "90-read", 
        "threads": "1", 
        "throughput": "149231", 
        "trail": "4"
      }, 
      "1/5/50-read": {
        "ratio": "50-read", 
        "threads": "1", 
        "throughput": "122594", 
        "trail": "5"
      }, 
      "1/5/90-read": {
        "ratio": "90-read", 
        "threads": "1", 
        "throughput": "147776", 
        "trail": "5"
      }, 
      "2/1/50-read": {
        "ratio": "50-read", 
        "threads": "2", 
        "throughput": "247541", 
        "trail": "1"
      }, 
      "2/1/90-read": {
        "ratio": "90-read", 
        "threads": "2", 
        "throughput": "296674", 
        "trail": "1"
      }, 
      "2/2/50-read": {
        "ratio": "50-read", 
        "threads": "2", 
        "throughput": "245415", 
        "trail": "2"
      }, 
      "2/2/90-read": {
        "ratio": "90-read", 
        "threads": "2", 
        "throughput": "298868", 
        "trail": "2"
      }, 
      "2/3/50-read": {
        "ratio": "50-read", 
        "threads": "2", 
        "throughput": "245789", 
        "trail": "3"
      }, 
      "2/3/90-read": {
        "ratio": "90-read", 
        "threads": "2", 
        "throughput": "294762", 
        "trail": "3"
      }, 
      "2/4/50-read": {
        "ratio": "50-read", 
        "threads": "2", 
        "throughput": "245445", 
        "trail": "4"
      }, 
      "2/4/90-read": {
        "ratio": "90-read", 
        "threads": "2", 
        "throughput": "297780", 
        "trail": "4"
      }, 
      "2/5/50-read": {
        "ratio": "50-read", 
        "threads": "2", 
        "throughput": "244611", 
        "trail": "5"
      }, 
      "2/5/90-read": {
        "ratio": "90-read", 
        "threads": "2", 
        "throughput": "295555", 
        "trail": "5"
      }, 
      "4/1/50-read": {
        "ratio": "50-read", 
        "threads": "4", 
        "throughput": "484102", 
        "trail": "1"
      }, 
      "4/1/90-read": {
        "ratio": "90-read", 
        "threads": "4", 
        "throughput": "598009", 
        "trail": "1"
      }, 
      "4/2/50-read": {
        "ratio": "50-read", 
        "threads": "4", 
        "throughput": "487742", 
        "trail": "2"
      }, 
      "4/2/90-read": {
        "ratio": "90-read", 
        "threads": "4", 
        "throughput": "591955", 
        "trail": "2"
      }, 
      "4/3/50-read": {
        "ratio": "50-read", 
        "threads": "4", 
        "throughput": "487205", 
        "trail": "3"
      }, 
      "4/3/90-read": {
        "ratio": "90-read", 
        "threads": "4", 
        "throughput": "593671", 
        "trail": "3"
      }, 
      "4/4/50-read": {
        "ratio": "50-read", 
        "threads": "4", 
        "throughput": "484482", 
        "trail": "4"
      }, 
      "4/4/90-read": {
        "ratio": "90-read", 
        "threads": "4", 
        "throughput": "587808", 
        "trail": "4"
      }, 
      "4/5/50-read": {
        "ratio": "50-read", 
        "threads": "4", 
        "throughput": "486713", 
        "trail": "5"
      }, 
      "4/5/90-read": {
        "ratio": "90-read", 
        "threads": "4", 
        "throughput": "594850", 
        "trail": "5"
      }, 
      "8/1/50-read": {
        "ratio": "50-read", 
        "threads": "8", 
        "throughput": "647805", 
        "trail": "1"
      }, 
      "8/1/90-read": {
        "ratio": "90-read", 
        "threads": "8", 
        "throughput": "719641", 
        "trail": "1"
      }, 
      "8/2/50-read": {
        "ratio": "50-read", 
        "threads": "8", 
        "throughput": "652186", 
        "trail": "2"
      }, 
      "8/2/90-read": {
        "ratio": "90-read", 
        "threads": "8", 
        "throughput": "731670", 
        "trail": "2"
      }, 
      "8/3/50-read": {
        "ratio": "50-read", 
        "threads": "8", 
        "throughput": "651397", 
        "trail": "3"
      }, 
      "8/3/90-read": {
        "ratio": "90-read", 
        "threads": "8", 
        "throughput": "731430", 
        "trail": "3"
      }, 
      "8/4/50-read": {
        "ratio": "50-read", 
        "threads": "8", 
        "throughput": "643221", 
        "trail": "4"
      }, 
      "8/4/90-read": {
        "ratio": "90-read", 
        "threads": "8", 
        "throughput": "730728", 
        "trail": "4"
      }, 
      "8/5/50-read": {
        "ratio": "50-read", 
        "threads": "8", 
        "throughput": "642977", 
        "trail": "5"
      }, 
      "8/5/90-read": {
        "ratio": "90-read", 
        "threads": "8", 
        "throughput": "730032", 
        "trail": "5"
      }
    }, 
    "eadr": {
      "//": {
        "ratio": "", 
        "threads": "", 
        "throughput": "", 
        "trail": ""
      }, 
      "1/1/50-read": {
        "ratio": "50-read", 
        "threads": "1", 
        "throughput": "138102", 
        "trail": "1"
      }, 
      "1/1/90-read": {
        "ratio": "90-read", 
        "threads": "1", 
        "throughput": "165289", 
        "trail": "1"
      }, 
      "1/2/50-read": {
        "ratio": "50-read", 
        "threads": "1", 
        "throughput": "138908", 
        "trail": "2"
      }, 
      "1/2/90-read": {
        "ratio": "90-read", 
        "threads": "1", 
        "throughput": "166639", 
        "trail": "2"
      }, 
      "1/3/50-read": {
        "ratio": "50-read", 
        "threads": "1", 
        "throughput": "136893", 
        "trail": "3"
      }, 
      "1/3/90-read": {
        "ratio": "90-read", 
        "threads": "1", 
        "throughput": "166085", 
        "trail": "3"
      }, 
      "1/4/50-read": {
        "ratio": "50-read", 
        "threads": "1", 
        "throughput": "139431", 
        "trail": "4"
      }, 
      "1/4/90-read": {
        "ratio": "90-read", 
        "threads": "1", 
        "throughput": "166141", 
        "trail": "4"
      }, 
      "1/5/50-read": {
        "ratio": "50-read", 
        "threads": "1", 
        "throughput": "138696", 
        "trail": "5"
      }, 
      "1/5/90-read": {
        "ratio": "90-read", 
        "threads": "1", 
        "throughput": "165563", 
        "trail": "5"
      }, 
      "2/1/50-read": {
        "ratio": "50-read", 
        "threads": "2", 
        "throughput": "277759", 
        "trail": "1"
      }, 
      "2/1/90-read": {
        "ratio": "90-read", 
        "threads": "2", 
        "throughput": "338706", 
        "trail": "1"
      }, 
      "2/2/50-read": {
        "ratio": "50-read", 
        "threads": "2", 
        "throughput": "278319", 
        "trail": "2"
      }, 
      "2/2/90-read": {
        "ratio": "90-read", 
        "threads": "2", 
        "throughput": "335177", 
        "trail": "2"
      }, 
      "2/3/50-read": {
        "ratio": "50-read", 
        "threads": "2", 
        "throughput": "276741", 
        "trail": "3"
      }, 
      "2/3/90-read": {
        "ratio": "90-read", 
        "threads": "2", 
        "throughput": "333588", 
        "trail": "3"
      }, 
      "2/4/50-read": {
        "ratio": "50-read", 
        "threads": "2", 
        "throughput": "277336", 
        "trail": "4"
      }, 
      "2/4/90-read": {
        "ratio": "90-read", 
        "threads": "2", 
        "throughput": "333693", 
        "trail": "4"
      }, 
      "2/5/50-read": {
        "ratio": "50-read", 
        "threads": "2", 
        "throughput": "277150", 
        "trail": "5"
      }, 
      "2/5/90-read": {
        "ratio": "90-read", 
        "threads": "2", 
        "throughput": "333677", 
        "trail": "5"
      }, 
      "4/1/50-read": {
        "ratio": "50-read", 
        "threads": "4", 
        "throughput": "538737", 
        "trail": "1"
      }, 
      "4/1/90-read": {
        "ratio": "90-read", 
        "threads": "4", 
        "throughput": "657005", 
        "trail": "1"
      }, 
      "4/2/50-read": {
        "ratio": "50-read", 
        "threads": "4", 
        "throughput": "536750", 
        "trail": "2"
      }, 
      "4/2/90-read": {
        "ratio": "90-read", 
        "threads": "4", 
        "throughput": "652895", 
        "trail": "2"
      }, 
      "4/3/50-read": {
        "ratio": "50-read", 
        "threads": "4", 
        "throughput": "540969", 
        "trail": "3"
      }, 
      "4/3/90-read": {
        "ratio": "90-read", 
        "threads": "4", 
        "throughput": "650433", 
        "trail": "3"
      }, 
      "4/4/50-read": {
        "ratio": "50-read", 
        "threads": "4", 
        "throughput": "543001", 
        "trail": "4"
      }, 
      "4/4/90-read": {
        "ratio": "90-read", 
        "threads": "4", 
        "throughput": "657525", 
        "trail": "4"
      }, 
      "4/5/50-read": {
        "ratio": "50-read", 
        "threads": "4", 
        "throughput": "542309", 
        "trail": "5"
      }, 
      "4/5/90-read": {
        "ratio": "90-read", 
        "threads": "4", 
        "throughput": "638344", 
        "trail": "5"
      }, 
      "8/1/50-read": {
        "ratio": "50-read", 
        "threads": "8", 
        "throughput": "699136", 
        "trail": "1"
      }, 
      "8/1/90-read": {
        "ratio": "90-read", 
        "threads": "8", 
        "throughput": "747220", 
        "trail": "1"
      }, 
      "8/2/50-read": {
        "ratio": "50-read", 
        "threads": "8", 
        "throughput": "705300", 
        "trail": "2"
      }, 
      "8/2/90-read": {
        "ratio": "90-read", 
        "threads": "8", 
        "throughput": "744990", 
        "trail": "2"
      }, 
      "8/3/50-read": {
        "ratio": "50-read", 
        "threads": "8", 
        "throughput": "705452", 
        "trail": "3"
      }, 
      "8/3/90-read": {
        "ratio": "90-read", 
        "threads": "8", 
        "throughput": "743674", 
        "trail": "3"
      }, 
      "8/4/50-read": {
        "ratio": "50-read", 
        "threads": "8", 
        "throughput": "702332", 
        "trail": "4"
      }, 
      "8/4/90-read": {
        "ratio": "90-read", 
        "threads": "8", 
        "throughput": "728768", 
        "trail": "4"
      }, 
      "8/5/50-read": {
        "ratio": "50-read", 
        "threads": "8", 
        "throughput": "705350", 
        "trail": "5"
      }, 
      "8/5/90-read": {
        "ratio": "90-read", 
        "threads": "8", 
        "throughput": "733407", 
        "trail": "5"
      }
    }, 
    "noadr": {
      "//": {
        "ratio": "", 
        "threads": "", 
        "throughput": "", 
        "trail": ""
      }, 
      "1/1/50-read": {
        "ratio": "50-read", 
        "threads": "1", 
        "throughput": "100341", 
        "trail": "1"
      }, 
      "1/1/90-read": {
        "ratio": "90-read", 
        "threads": "1", 
        "throughput": "124782", 
        "trail": "1"
      }, 
      "1/2/50-read": {
        "ratio": "50-read", 
        "threads": "1", 
        "throughput": "100301", 
        "trail": "2"
      }, 
      "1/2/90-read": {
        "ratio": "90-read", 
        "threads": "1", 
        "throughput": "124316", 
        "trail": "2"
      }, 
      "1/3/50-read": {
        "ratio": "50-read", 
        "threads": "1", 
        "throughput": "100331", 
        "trail": "3"
      }, 
      "1/3/90-read": {
        "ratio": "90-read", 
        "threads": "1", 
        "throughput": "123472", 
        "trail": "3"
      }, 
      "1/4/50-read": {
        "ratio": "50-read", 
        "threads": "1", 
        "throughput": "99950", 
        "trail": "4"
      }, 
      "1/4/90-read": {
        "ratio": "90-read", 
        "threads": "1", 
        "throughput": "122730", 
        "trail": "4"
      }, 
      "1/5/50-read": {
        "ratio": "50-read", 
        "threads": "1", 
        "throughput": "100594", 
        "trail": "5"
      }, 
      "1/5/90-read": {
        "ratio": "90-read", 
        "threads": "1", 
        "throughput": "122805", 
        "trail": "5"
      }, 
      "2/1/50-read": {
        "ratio": "50-read", 
        "threads": "2", 
        "throughput": "200774", 
        "trail": "1"
      }, 
      "2/1/90-read": {
        "ratio": "90-read", 
        "threads": "2", 
        "throughput": "244715", 
        "trail": "1"
      }, 
      "2/2/50-read": {
        "ratio": "50-read", 
        "threads": "2", 
        "throughput": "199750", 
        "trail": "2"
      }, 
      "2/2/90-read": {
        "ratio": "90-read", 
        "threads": "2", 
        "throughput": "245083", 
        "trail": "2"
      }, 
      "2/3/50-read": {
        "ratio": "50-read", 
        "threads": "2", 
        "throughput": "200794", 
        "trail": "3"
      }, 
      "2/3/90-read": {
        "ratio": "90-read", 
        "threads": "2", 
        "throughput": "243979", 
        "trail": "3"
      }, 
      "2/4/50-read": {
        "ratio": "50-read", 
        "threads": "2", 
        "throughput": "200925", 
        "trail": "4"
      }, 
      "2/4/90-read": {
        "ratio": "90-read", 
        "threads": "2", 
        "throughput": "243422", 
        "trail": "4"
      }, 
      "2/5/50-read": {
        "ratio": "50-read", 
        "threads": "2", 
        "throughput": "200346", 
        "trail": "5"
      }, 
      "2/5/90-read": {
        "ratio": "90-read", 
        "threads": "2", 
        "throughput": "244801", 
        "trail": "5"
      }, 
      "4/1/50-read": {
        "ratio": "50-read", 
        "threads": "4", 
        "throughput": "394719", 
        "trail": "1"
      }, 
      "4/1/90-read": {
        "ratio": "90-read", 
        "threads": "4", 
        "throughput": "489785", 
        "trail": "1"
      }, 
      "4/2/50-read": {
        "ratio": "50-read", 
        "threads": "4", 
        "throughput": "393024", 
        "trail": "2"
      }, 
      "4/2/90-read": {
        "ratio": "90-read", 
        "threads": "4", 
        "throughput": "488438", 
        "trail": "2"
      }, 
      "4/3/50-read": {
        "ratio": "50-read", 
        "threads": "4", 
        "throughput": "392272", 
        "trail": "3"
      }, 
      "4/3/90-read": {
        "ratio": "90-read", 
        "threads": "4", 
        "throughput": "484436", 
        "trail": "3"
      }, 
      "4/4/50-read": {
        "ratio": "50-read", 
        "threads": "4", 
        "throughput": "392188", 
        "trail": "4"
      }, 
      "4/4/90-read": {
        "ratio": "90-read", 
        "threads": "4", 
        "throughput": "485853", 
        "trail": "4"
      }, 
      "4/5/50-read": {
        "ratio": "50-read", 
        "threads": "4", 
        "throughput": "392249", 
        "trail": "5"
      }, 
      "4/5/90-read": {
        "ratio": "90-read", 
        "threads": "4", 
        "throughput": "486188", 
        "trail": "5"
      }, 
      "8/1/50-read": {
        "ratio": "50-read", 
        "threads": "8", 
        "throughput": "561235", 
        "trail": "1"
      }, 
      "8/1/90-read": {
        "ratio": "90-read", 
        "threads": "8", 
        "throughput": "627155", 
        "trail": "1"
      }, 
      "8/2/50-read": {
        "ratio": "50-read", 
        "threads": "8", 
        "throughput": "559433", 
        "trail": "2"
      }, 
      "8/2/90-read": {
        "ratio": "90-read", 
        "threads": "8", 
        "throughput": "612482", 
        "trail": "2"
      }, 
      "8/3/50-read": {
        "ratio": "50-read", 
        "threads": "8", 
        "throughput": "559610", 
        "trail": "3"
      }, 
      "8/3/90-read": {
        "ratio": "90-read", 
        "threads": "8", 
        "throughput": "620446", 
        "trail": "3"
      }, 
      "8/4/50-read": {
        "ratio": "50-read", 
        "threads": "8", 
        "throughput": "565205", 
        "trail": "4"
      }, 
      "8/4/90-read": {
        "ratio": "90-read", 
        "threads": "8", 
        "throughput": "621011", 
        "trail": "4"
      }, 
      "8/5/50-read": {
        "ratio": "50-read", 
        "threads": "8", 
        "throughput": "560627", 
        "trail": "5"
      }, 
      "8/5/90-read": {
        "ratio": "90-read", 
        "threads": "8", 
        "throughput": "621026", 
        "trail": "5"
      }
    }
  }
}

==> data/micro/array-incr.dat <==
10738	14408	6346
9218	6834	4790
8664	3981	4202


==> data/micro/array16-90r.dat <==
10332	4985	5043
8668	3205	3312
8069	2733	2680


==> data/micro/array16.dat <==
28176	15147	7637
26848	7726	5871
26411	5116	5458


==> data/micro/array4-90r.dat <==
5054	2564	3353
3468	1495	1766
2848	1131	1114


==> data/micro/array4.dat <==
10165	4855	3884
8748	2461	2259
8061	1591	1707


==> data/micro/array64-90r.dat <==
27244	10305	7632
25825	6230	5674
24723	4749	5029


==> data/micro/array64.dat <==
95011	57323	23268
92140	28312	21697
93335	18353	21162


==> data/micro/bst-g50.dat <==
11554	6289	6896
10526	5307	5599
10126	4893	5130


==> data/micro/bst-g90.dat <==
7065	3894	4781
6014	3275	3614
5707	3039	3199


==> data/micro/queue.dat <==
4095	7058	3823
2480	2821	2199
1911	1473	1629


==> data/micro/slist.dat <==
10165	9233	8131
8590	6390	6535
8012	5483	5977


==> data/micro/stack.dat <==
4128	7100	3868
2493	2820	2256
1963	1486	1686

